Safe Learning-Based Control of Elastic Joint Robots via Control Barrier Functions

Ensuring safety is of paramount importance in physical human-robot interaction applications. This requires both adherence to safety constraints defined on the system state, as well as guaranteeing compliant behavior of the robot. If the underlying dynamical system is known exactly, the former can be addressed with the help of control barrier functions. The incorporation of elastic actuators in the robot's mechanical design can address the latter requirement. However, this elasticity can increase the complexity of the resulting system, leading to unmodeled dynamics, such that control barrier functions cannot directly ensure safety. In this paper, we mitigate this issue by learning the unknown dynamics using Gaussian process regression. By employing the model in a feedback linearizing control law, the safety conditions resulting from control barrier functions can be robustified to take into account model errors, while remaining feasible. In order to enforce them on-line, we formulate the derived safety conditions in the form of a second-order cone program. We demonstrate our proposed approach with simulations on a two-degree-of-freedom planar robot with elastic joints.

==> files/BUonly_CBF_new.txt <==
ref_1 ref_2 ts us_1 us_2 xs_1 xs_2 xs_3 xs_4 xs_5 xs_6 xs_7 xs_8 cbf_bound 
0.000000 1.000000 0.0000000000 0.113432 0.007623 0.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.8000000000 
0.020942 0.999781 0.1100000000 0.295987 -0.049140 0.000170 0.999800 0.005654 -0.006820 0.126254 -0.162489 1.162624 -1.955207 0.8000000000 
0.041876 0.999123 0.2100000000 0.426797 -0.083180 0.001478 0.998058 0.020933 -0.029520 0.157843 -0.252452 -0.020200 0.206874 0.8000000000 
0.062791 0.998027 0.3100000000 0.535377 -0.040112 0.004388 0.993903 0.037811 -0.053106 0.187207 -0.228601 0.349646 -0.246744 0.8000000000 
0.083678 0.996493 0.4100000000 0.627055 -0.017201 0.009139 0.987372 0.057332 -0.078361 0.197907 -0.274017 0.078078 -0.115781 0.8000000000 
0.104528 0.994522 0.5100000000 0.707835 0.055999 0.015887 0.978206 0.077883 -0.104086 0.210138 -0.225442 -0.118868 0.736372 0.8000000000 
0.125333 0.992115 0.6100000000 0.754195 0.145480 0.024674 0.966775 0.097170 -0.123673 0.172756 -0.171500 -0.271142 0.481224 0.8000000000 
0.146083 0.989272 0.7100000000 0.806113 0.243866 0.035238 0.953651 0.114101 -0.137607 0.168217 -0.100528 -0.170010 0.846066 0.8000000000 
0.166769 0.985996 0.8100000000 0.826284 0.346544 0.047425 0.939524 0.128753 -0.143621 0.118681 -0.021075 -0.481598 0.796437 0.8000000000 
0.187381 0.982287 0.9100000000 0.853672 0.442434 0.060846 0.925200 0.139447 -0.141394 0.102296 0.064922 -0.125808 0.753986 0.8000000000 
0.207912 0.978148 1.0100000000 0.868147 0.515864 0.075253 0.911493 0.148007 -0.131804 0.063640 0.122776 -0.365273 0.539495 0.8000000000 
0.228351 0.973579 1.1100000000 0.894691 0.579437 0.090342 0.899018 0.153706 -0.116820 0.056681 0.174857 -0.041231 0.485000 0.8000000000 
0.248690 0.968583 1.2100000000 0.911000 0.611239 0.105974 0.888272 0.158606 -0.097697 0.039224 0.198666 -0.111454 -0.020645 0.8000000000 
0.268920 0.963163 1.3100000000 0.932036 0.618237 0.122036 0.879490 0.162904 -0.078059 0.053700 0.191787 0.223057 -0.097614 0.8000000000 
0.289032 0.957319 1.4100000000 0.946216 0.591330 0.138617 0.872618 0.168818 -0.059805 0.061860 0.166553 0.072462 -0.418118 0.8000000000 
0.309017 0.951057 1.5100000000 0.982096 0.571510 0.155836 0.867397 0.176016 -0.045304 0.087579 0.124626 0.361786 -0.425654 0.8000000000 
0.328867 0.944376 1.6100000000 0.988384 0.526168 0.173921 0.863418 0.185974 -0.035029 0.106598 0.077088 0.112703 -0.621478 0.8000000000 
0.348572 0.937282 1.7100000000 0.993259 0.469692 0.193081 0.860202 0.197707 -0.030272 0.134262 0.018946 0.373762 -0.490175 0.8000000000 
0.368125 0.929776 1.8100000000 0.987378 0.426425 0.213571 0.857188 0.212373 -0.030790 0.151866 -0.028446 0.021373 -0.457447 0.8000000000 
0.387516 0.921863 1.9100000000 0.964088 0.379512 0.235578 0.853901 0.228004 -0.035560 0.165591 -0.064883 0.233354 -0.303774 0.8000000000 
0.406737 0.913545 2.0100000000 0.925810 0.347441 0.259227 0.849981 0.244983 -0.043174 0.166735 -0.085189 -0.154863 -0.134073 0.8000000000 
0.425779 0.904827 2.1100000000 0.873663 0.317561 0.284540 0.845225 0.261166 -0.051977 0.160926 -0.087956 0.027835 0.047588 0.8000000000 
0.444635 0.895712 2.2100000000 0.811716 0.314585 0.311457 0.839590 0.276983 -0.060611 0.148278 -0.080773 -0.317580 0.185187 0.8000000000 
0.463296 0.886204 2.3100000000 0.729276 0.308913 0.339846 0.833164 0.290368 -0.067478 0.123540 -0.055235 -0.119493 0.278790 0.8000000000 
0.481754 0.876307 2.4100000000 0.642227 0.303314 0.369475 0.826188 0.301859 -0.071602 0.101624 -0.028032 -0.365416 0.259848 0.8000000000 
0.500000 0.866025 2.5100000000 0.547028 0.298431 0.400110 0.818935 0.310312 -0.072910 0.071053 0.004169 -0.187282 0.375669 0.8000000000 
0.518027 0.855364 2.6100000000 0.453551 0.288943 0.431464 0.811723 0.316390 -0.070840 0.047604 0.033659 -0.324322 0.185387 0.8000000000 
0.535827 0.844328 2.7100000000 0.349305 0.266745 0.463289 0.804834 0.319655 -0.066642 0.021919 0.051841 -0.115623 0.238907 0.8000000000 
0.553392 0.832921 2.8100000000 0.251007 0.238443 0.495344 0.798465 0.321201 -0.060450 0.005785 0.067989 -0.261634 0.012087 0.8000000000 
0.570714 0.821149 2.9100000000 0.150560 0.193784 0.527453 0.792755 0.320692 -0.053842 -0.010952 0.063626 -0.003036 -0.038543 0.8000000000 
0.587785 0.809017 3.0100000000 0.057461 0.141836 0.559469 0.787680 0.319559 -0.047800 -0.014886 0.054459 -0.154682 -0.186907 0.8000000000 
0.604599 0.796530 3.1100000000 -0.040100 0.079041 0.591325 0.783137 0.317396 -0.043431 -0.024338 0.032987 0.050393 -0.196997 0.8000000000 
0.621148 0.783693 3.2100000000 -0.130400 0.012785 0.622954 0.778924 0.315251 -0.041232 -0.021274 0.008787 -0.080183 -0.313552 0.8000000000 
0.637424 0.770513 3.3100000000 -0.225814 -0.058274 0.654357 0.774791 0.312705 -0.041944 -0.026991 -0.021565 0.051020 -0.241353 0.8000000000 
0.655005 0.755625 3.4200000000 -0.325456 -0.132322 0.688605 0.769995 0.310043 -0.045742 -0.024932 -0.048611 -0.105017 -0.280771 0.8000000000 
0.670686 0.741742 3.5200000000 -0.422244 -0.197814 0.719466 0.765133 0.307039 -0.051888 -0.032696 -0.071705 0.014529 -0.146893 0.8000000000 
0.686072 0.727533 3.6200000000 -6.240399 2.611962 0.748591 0.761616 0.227761 0.050607 -3.104595 4.434937 -75.488815 117.705512 0.8000000000 
0.701158 0.713006 3.7200000000 -9.854689 6.481370 0.746776 0.806325 -0.296654 0.956185 -4.958907 10.639239 48.088407 -47.569446 0.8000000000 
0.715936 0.698165 3.8200000000 -13.860758 -2.221166 0.701148 0.939194 -0.507352 1.453733 1.475030 -3.717462 77.687131 -195.369438 0.8000000000 
0.730401 0.683019 3.9200000000 0.986155 -4.552512 0.662599 1.050885 -0.243358 0.751868 2.625674 -5.421594 -32.048562 123.618305 0.8000000000 
0.744545 0.667573 4.0200000000 1.041579 -3.558495 0.646551 1.114454 -0.105858 0.575524 1.036889 -2.234514 13.434066 -82.692743 0.8000000000 
0.758362 0.651834 4.1200000000 0.414250 -3.394300 0.643978 1.149250 0.072479 0.078012 1.772856 -4.190251 -34.843671 105.769502 0.8000000000 
0.771847 0.635809 4.2200000000 0.130343 -1.263373 0.655489 1.149852 0.143107 -0.022849 0.930477 -1.782983 20.298501 -73.564354 0.8000000000 
0.784993 0.619505 4.3200000000 -0.316048 -1.921939 0.675165 1.132217 0.243212 -0.337699 0.507047 -2.099337 -26.498999 77.945239 0.8000000000 
0.797794 0.602930 4.4200000000 -0.530479 -0.619568 0.699468 1.097639 0.239534 -0.319161 0.172312 -0.009984 9.385141 -40.263025 0.8000000000 
0.810246 0.586090 4.5200000000 -0.592782 -0.633150 0.724563 1.060930 0.255250 -0.429579 -0.239719 -0.703001 -18.593598 47.163424 0.8000000000 
0.822343 0.568993 4.6200000000 -2.645473 2.763374 0.745873 1.023364 0.119167 -0.209630 -3.294322 5.746995 -31.518376 48.099460 0.8000000000 
0.834078 0.551646 4.7200000000 -1.376682 0.800419 0.741636 1.030149 -0.166228 0.278233 -1.313691 2.159925 44.865616 -78.468509 0.8000000000 
0.845448 0.534057 4.8200000000 0.261679 -2.777112 0.725403 1.056065 -0.115962 0.145665 1.302707 -3.500911 4.328399 -18.531180 0.8000000000 
0.856447 0.516234 4.9200000000 0.052152 -2.639385 0.720250 1.054034 0.003333 -0.142452 0.750318 -1.175370 -11.415843 32.479267 0.8000000000 
0.867071 0.498185 5.0200000000 0.078761 -1.793058 0.723853 1.033937 0.072437 -0.291514 0.797527 -2.434333 -0.958193 -2.716005 0.8000000000 
0.877314 0.479917 5.1200000000 -0.402380 -1.451481 0.733988 0.995905 0.113544 -0.415759 0.048738 0.072696 4.677379 -4.062805 0.8000000000 
0.887172 0.461439 5.2200000000 -1.407006 -0.707228 0.746624 0.951943 0.142618 -0.485309 0.255193 -1.039921 -4.638915 7.490967 0.8000000000 
0.896641 0.442758 5.3200000000 -1.664810 0.345443 0.760964 0.901242 0.135986 -0.498048 -0.254368 0.693042 -6.936716 16.493123 0.8000000000 
0.905717 0.423883 5.4200000000 -1.363472 0.706059 0.771714 0.857238 0.068793 -0.372641 -0.806443 1.241532 3.961638 -10.130152 0.8000000000 
0.914395 0.404822 5.5200000000 -0.144609 0.034861 0.775636 0.824400 0.023272 -0.302681 -0.014606 0.121156 9.254620 -12.473179 0.8000000000 
0.922673 0.385584 5.6200000000 0.042402 -0.336814 0.778780 0.793058 0.041822 -0.335519 0.169373 -0.555422 -2.191018 0.557866 0.8000000000 
0.930545 0.366176 5.7200000000 -0.192884 -0.060797 0.783388 0.757637 0.046743 -0.359826 -0.016962 0.108054 0.323049 2.999736 0.8000000000 
0.938010 0.346608 5.8200000000 -0.207635 0.011592 0.787983 0.722270 0.044591 -0.349561 -0.044452 0.015227 -0.375198 -1.930078 0.8000000000 
0.945063 0.326888 5.9200000000 -1.140910 0.249969 0.792088 0.687449 0.033523 -0.339893 -0.329365 0.484935 -8.928343 15.405268 0.8000000000 
0.951702 0.307024 6.0200000000 -0.515759 0.910886 0.792389 0.658536 -0.035242 -0.218868 -0.734855 1.539933 5.164093 -3.717017 0.8000000000 
0.957923 0.287026 6.1200000000 -0.988755 -0.240438 0.786346 0.642439 -0.071783 -0.134507 0.098754 -0.323613 11.373633 -30.751757 0.8000000000 
0.963724 0.266902 6.2200000000 0.147039 -0.661927 0.780634 0.624474 -0.037720 -0.234392 0.397816 -0.920429 -3.408592 16.136867 0.8000000000 
0.969102 0.246661 6.3200000000 -0.041222 -0.439136 0.778412 0.598376 -0.007684 -0.284657 0.327545 -0.720601 0.814391 -10.001996 0.8000000000 
0.974055 0.226311 6.4200000000 -0.058474 -0.523270 0.779149 0.565777 0.018894 -0.360361 0.119284 -0.329401 -2.700077 12.537761 0.8000000000 
0.978581 0.205863 6.5200000000 0.076360 -0.230023 0.781659 0.528829 0.033553 -0.381710 0.180270 -0.367825 -1.418510 -2.756957 0.8000000000 
0.982678 0.185324 6.6200000000 -0.054540 -0.073618 0.785610 0.488831 0.041953 -0.412302 -0.010108 -0.040544 -0.537877 6.609705 0.8000000000 
0.986686 0.162637 6.7300000000 -0.341890 0.406088 0.789660 0.444932 0.021671 -0.367557 -0.469003 0.844540 -2.410408 2.161173 0.8000000000 
0.989876 0.141938 6.8300000000 -0.098288 0.180357 0.789716 0.411927 -0.014229 -0.301735 -0.120332 0.324698 5.944958 -8.689756 0.8000000000 
0.992631 0.121176 6.9300000000 0.091530 -0.298004 0.788525 0.381770 -0.004636 -0.315939 0.172567 -0.503065 -0.439421 -3.487766 0.8000000000 
0.994951 0.100362 7.0300000000 0.014908 -0.233957 0.788799 0.347811 0.007803 -0.354559 0.061690 -0.069341 0.079416 4.813799 0.8000000000 
0.996835 0.079503 7.1300000000 0.045790 -0.138329 0.790035 0.312012 0.017828 -0.365664 0.093470 -0.248045 -1.305595 -1.871743 0.8000000000 
0.998281 0.058609 7.2300000000 -0.117127 0.026999 0.792073 0.274292 0.020896 -0.383499 -0.015168 0.033044 0.103814 4.723688 0.8000000000 
0.999289 0.037690 7.3300000000 -0.206503 0.288416 0.793712 0.237197 0.005412 -0.346981 -0.336702 0.630357 -1.384587 0.234850 0.8000000000 
0.999860 0.016754 7.4300000000 -0.006091 0.017531 0.792826 0.205038 -0.017140 -0.305928 -0.007211 0.080894 5.064980 -7.622274 0.8000000000 
0.999991 -0.004189 7.5300000000 0.084895 -0.236514 0.791645 0.173724 -0.004247 -0.328348 0.148250 -0.397913 -0.727773 -0.815622 0.8000000000 
0.999684 -0.025130 7.6300000000 0.059520 -0.117944 0.791805 0.139203 0.005762 -0.355697 0.062256 -0.066877 -0.024195 3.052028 0.8000000000 
0.998939 -0.046060 7.7300000000 0.035638 -0.109179 0.792730 0.103355 0.012869 -0.363821 0.060535 -0.177251 -1.027015 -1.182346 0.8000000000 
0.997755 -0.066970 7.8300000000 -0.006881 0.017328 0.794177 0.066154 0.014763 -0.376360 -0.009377 0.027778 0.128910 3.378008 0.8000000000 
0.996134 -0.087851 7.9300000000 -0.091973 0.178104 0.795413 0.029318 0.006288 -0.354007 -0.193082 0.362479 -1.056095 -0.266261 0.8000000000 
0.994075 -0.108693 8.0300000000 0.009439 0.007369 0.795200 -0.004666 -0.006980 -0.331617 0.002663 0.028100 3.220508 -4.223223 0.8000000000 
0.991581 -0.129488 8.1300000000 0.048756 -0.127561 0.794830 -0.038232 0.000553 -0.343457 0.076541 -0.205053 -0.658126 -0.597591 0.8000000000 
0.988652 -0.150226 8.2300000000 0.037883 -0.038477 0.795167 -0.073486 0.005292 -0.358453 0.027687 -0.033344 -0.106365 2.473373 0.8000000000 
0.985289 -0.170897 8.3300000000 0.023062 -0.029810 0.795809 -0.109278 0.007165 -0.357328 0.006532 -0.027031 -0.117434 -2.002820 0.8000000000 
0.981494 -0.191494 8.4300000000 0.006213 -0.020849 0.796553 -0.145359 0.007505 -0.364196 -0.005827 -0.020017 -0.099939 2.227481 0.8000000000 
0.977268 -0.212007 8.5300000000 -0.000021 0.052825 0.797265 -0.181570 0.006224 -0.357824 -0.039020 0.107008 -0.804209 -0.224168 0.8000000000 
0.972614 -0.232427 8.6300000000 0.003483 -0.018516 0.797635 -0.216972 0.001698 -0.352437 -0.010209 -0.013798 0.951679 -0.606576 0.8000000000 
0.967533 -0.252745 8.7300000000 0.028589 -0.006796 0.797839 -0.252270 0.002624 -0.353024 0.008018 0.004009 -0.336158 -0.119207 0.8000000000 
0.962028 -0.272952 8.8300000000 -0.096847 -0.026631 0.798091 -0.287599 0.002201 -0.354070 -0.002536 -0.023771 0.356982 -0.093359 0.8000000000 
0.956100 -0.293039 8.9300000000 0.020007 -0.001570 0.798318 -0.323058 0.002402 -0.354440 0.000321 0.012801 -0.224232 0.124961 0.8000000000 
0.949754 -0.312998 9.0300000000 0.017572 0.013080 0.798514 -0.358431 0.001134 -0.352927 -0.020157 0.020172 0.048384 0.247901 0.8000000000 
0.942991 -0.332820 9.1300000000 0.022645 0.047221 0.798542 -0.393567 -0.000520 -0.349173 -0.019823 0.056044 -0.321483 0.377811 0.8000000000 
0.935814 -0.352495 9.2300000000 0.001902 0.135452 0.798308 -0.428105 -0.005140 -0.340093 -0.076868 0.148106 -0.598721 1.618951 0.8000000000 
0.928226 -0.372016 9.3300000000 -0.007114 0.320286 0.797306 -0.461068 -0.016124 -0.315856 -0.151658 0.345614 -1.103230 2.244836 0.8000000000 
0.920232 -0.391374 9.4300000000 0.024123 0.593961 0.794722 -0.490499 -0.037772 -0.268035 -0.282049 0.628245 -1.145490 3.155516 0.8000000000 
0.911834 -0.410560 9.5300000000 0.214070 0.831858 0.789386 -0.513691 -0.069946 -0.192084 -0.340118 0.842651 0.143672 0.349868 0.8000000000 
0.903036 -0.429566 9.6300000000 0.549886 0.812207 0.780804 -0.528825 -0.099654 -0.113840 -0.218017 0.652656 2.211350 -3.678185 0.8000000000 
0.893841 -0.448383 9.7300000000 0.754948 0.580243 0.770149 -0.537610 -0.109574 -0.068546 0.004161 0.262162 1.296245 -3.145652 0.8000000000 
0.884255 -0.467004 9.8300000000 0.787025 0.406732 0.759335 -0.543558 -0.105978 -0.053382 0.056620 0.078601 0.564596 -0.934615 0.8000000000 
0.874281 -0.485420 9.9300000000 0.809218 0.274716 0.749156 -0.548671 -0.096086 -0.050912 0.142737 -0.046228 0.688088 -1.854888 0.8000000000 
0.862867 -0.505431 10.0400000000 0.816682 0.113681 0.739580 -0.555009 -0.076843 -0.068362 0.210034 -0.257348 0.766854 -1.203896 0.8000000000 
0.852093 -0.523391 10.1400000000 0.796998 0.043819 0.733059 -0.563264 -0.052789 -0.097545 0.252629 -0.308635 -0.247012 -0.120039 0.8000000000 
0.840945 -0.541121 10.2400000000 0.719665 0.024910 0.728973 -0.574567 -0.029651 -0.128362 0.214181 -0.298435 -0.093006 0.426443 0.8000000000 
0.829428 -0.558614 10.3400000000 0.645433 0.050330 0.727075 -0.588801 -0.008485 -0.155209 0.199392 -0.233761 -0.606170 0.722286 0.8000000000 
0.817547 -0.575862 10.4400000000 0.525225 0.094894 0.727091 -0.605357 0.007393 -0.174378 0.119507 -0.140110 -0.566494 1.247744 0.8000000000 
0.805308 -0.592857 10.5400000000 0.414959 0.164557 0.728352 -0.623272 0.017071 -0.181659 0.069980 -0.007508 -0.763111 1.142994 0.8000000000 
0.792715 -0.609592 10.6400000000 0.285630 0.215165 0.730262 -0.641302 0.019686 -0.177302 -0.012875 0.092764 -0.511508 1.013360 0.8000000000 
0.779775 -0.626060 10.7400000000 0.180483 0.255537 0.732108 -0.658396 0.016709 -0.162931 -0.047225 0.189379 -0.515522 0.709222 0.8000000000 
0.766493 -0.642253 10.8400000000 0.068271 0.261015 0.733440 -0.673649 0.008926 -0.141386 -0.103560 0.235905 -0.247880 0.371493 0.8000000000 
0.752875 -0.658164 10.9400000000 -0.014352 0.242699 0.733804 -0.686550 -0.001598 -0.116201 -0.105083 0.260902 -0.124072 -0.030191 0.8000000000 
0.738926 -0.673787 11.0400000000 -0.099643 0.188095 0.733081 -0.696896 -0.013256 -0.091185 -0.124998 0.234542 0.049714 -0.325211 0.8000000000 
0.724653 -0.689114 11.1400000000 -0.159376 0.117654 0.731168 -0.704896 -0.024502 -0.069418 -0.098015 0.196819 0.166101 -0.559993 0.8000000000 
0.710062 -0.704139 11.2400000000 -0.225027 0.025414 0.728235 -0.710966 -0.034136 -0.053213 -0.094107 0.124845 0.200934 -0.702082 0.8000000000 
0.695160 -0.718855 11.3400000000 -0.273861 -0.065990 0.724409 -0.715772 -0.041700 -0.043942 -0.056061 0.060842 0.260913 -0.690570 0.8000000000 
0.679953 -0.733255 11.4400000000 -0.334020 -0.159645 0.719979 -0.719987 -0.046829 -0.041637 -0.048604 -0.014118 0.150060 -0.647628 0.8000000000 
0.664448 -0.747334 11.5400000000 -0.386186 -0.237109 0.715098 -0.724313 -0.050252 -0.045688 -0.019296 -0.063320 0.168618 -0.443260 0.8000000000 
0.648651 -0.761086 11.6400000000 -0.452419 -0.302881 0.709979 -0.729275 -0.052268 -0.054303 -0.024826 -0.106662 -0.037978 -0.294780 0.8000000000 
0.632570 -0.774503 11.7400000000 -0.514195 -0.345796 0.704639 -0.735269 -0.054317 -0.065734 -0.015126 -0.117457 -0.007511 -0.023920 0.8000000000 
0.616211 -0.787581 11.8400000000 -0.589127 -0.373238 0.699104 -0.742434 -0.056836 -0.077539 -0.040545 -0.115094 -0.283406 0.176372 0.8000000000 
0.599582 -0.800313 11.9400000000 -0.565486 -0.326167 0.693193 -0.750724 -0.061505 -0.087819 -0.049384 -0.088815 -0.107600 0.261491 0.8000000000 
0.582690 -0.812694 12.0400000000 -0.729227 -0.383979 0.686760 -0.759897 -0.067726 -0.095210 -0.082224 -0.062856 -0.431095 0.213051 0.8000000000 
0.565543 -0.824719 12.1400000000 -0.793062 -0.379906 0.679529 -0.769684 -0.077138 -0.099897 -0.098652 -0.025780 -0.064167 0.472705 0.8000000000 
0.548147 -0.836382 12.2400000000 -0.856894 -0.372560 0.671290 -0.779737 -0.088177 -0.100665 -0.129326 0.005646 -0.423647 0.238906 0.8000000000 
0.530511 -0.847678 12.3400000000 -0.903843 -0.367247 0.661779 -0.789728 -0.102261 -0.098626 -0.143265 0.036727 0.044681 0.294274 0.8000000000 
0.512642 -0.858602 12.4400000000 -0.955082 -0.385577 0.650822 -0.799366 -0.117252 -0.093797 -0.164233 0.055926 -0.322389 0.085814 0.8000000000 
0.494549 -0.869150 12.5400000000 -0.976854 -0.378167 0.638251 -0.808464 -0.134180 -0.088061 -0.165886 0.062408 0.146579 0.141279 0.8000000000 
0.476238 -0.879316 12.6400000000 -0.991512 -0.389932 0.624010 -0.816945 -0.150763 -0.081578 -0.172455 0.061233 -0.181249 -0.169144 0.8000000000 
0.457719 -0.889097 12.7400000000 -0.993853 -0.411300 0.608065 -0.824827 -0.167946 -0.076352 -0.162106 0.044792 0.272675 -0.105932 0.8000000000 
0.438999 -0.898488 12.8400000000 -0.986557 -0.431677 0.590486 -0.832260 -0.183566 -0.072589 -0.157637 0.027088 -0.083702 -0.281718 0.8000000000 
0.420086 -0.907484 12.9400000000 -0.971844 -0.446135 0.571346 -0.839428 -0.198985 -0.071153 -0.142808 0.004019 0.321499 -0.169086 0.8000000000 
0.400989 -0.916083 13.0400000000 -0.957336 -0.473446 0.550769 -0.846552 -0.212350 -0.071759 -0.130686 -0.021635 -0.034057 -0.345383 0.8000000000 
0.381716 -0.924280 13.1400000000 -0.921884 -0.485564 0.528881 -0.853875 -0.225245 -0.074947 -0.120668 -0.036395 0.261794 -0.010648 0.8000000000 
0.362275 -0.932071 13.2400000000 -0.883760 -0.486974 0.505786 -0.861561 -0.236508 -0.078964 -0.111108 -0.048515 -0.067745 -0.234429 0.8000000000 
0.340708 -0.940169 13.3500000000 -0.842806 -0.484447 0.479097 -0.870576 -0.248543 -0.085112 -0.099154 -0.059009 0.285273 -0.020880 0.8000000000 
0.320944 -0.947098 13.4500000000 -0.799810 -0.467427 0.453767 -0.879375 -0.258122 -0.090736 -0.101484 -0.052695 -0.184403 0.049310 0.8000000000 
0.301039 -0.953612 13.5500000000 -0.751580 -0.445867 0.427436 -0.888700 -0.268383 -0.095607 -0.095685 -0.043014 0.225523 0.117433 0.8000000000 
0.281002 -0.959707 13.6500000000 -0.716475 -0.403254 0.400140 -0.898459 -0.277562 -0.099416 -0.095961 -0.033958 -0.178231 0.089085 0.8000000000 
0.260842 -0.965382 13.7500000000 -0.647796 -0.379124 0.371878 -0.908528 -0.287691 -0.101563 -0.097119 -0.010246 0.225680 0.154809 0.8000000000 
0.240567 -0.970633 13.8500000000 -0.580302 -0.344566 0.342651 -0.918721 -0.296745 -0.102213 -0.091073 -0.004931 -0.127442 0.038535 0.8000000000 
0.220187 -0.975458 13.9500000000 -0.516738 -0.306129 0.312509 -0.928948 -0.306088 -0.102017 -0.090183 0.013504 0.153204 0.277525 0.8000000000 
0.199710 -0.979855 14.0500000000 -0.442560 -0.264297 0.281468 -0.939045 -0.314639 -0.099674 -0.085346 0.028116 -0.063221 0.001410 0.8000000000 
0.179146 -0.983823 14.1500000000 -0.365624 -0.228239 0.249576 -0.948870 -0.323078 -0.096743 -0.077773 0.033361 0.221068 0.141351 0.8000000000 
0.158503 -0.987359 14.2500000000 -0.282152 -0.188906 0.216910 -0.958356 -0.330074 -0.092818 -0.067342 0.042194 -0.034164 -0.005632 0.8000000000 
0.137790 -0.990461 14.3500000000 -0.198170 -0.153668 0.183567 -0.967428 -0.336619 -0.088612 -0.057782 0.043379 0.257460 0.058136 0.8000000000 
0.117017 -0.993130 14.4500000000 -0.106838 -0.117484 0.149655 -0.976066 -0.341340 -0.084131 -0.041440 0.043766 0.020072 -0.067354 0.8000000000 
0.096193 -0.995363 14.5500000000 -0.018699 -0.083379 0.115322 -0.984270 -0.345155 -0.079997 -0.030135 0.040994 0.255826 0.034362 0.8000000000 
0.075327 -0.997159 14.6500000000 0.075296 -0.046530 0.080696 -0.992061 -0.347045 -0.075844 -0.011859 0.039731 0.049100 -0.083478 0.8000000000 
0.054427 -0.998518 14.7500000000 0.163900 -0.011502 0.045942 -0.999459 -0.347845 -0.072201 -0.000274 0.035371 0.239878 0.029725 0.8000000000 
0.033504 -0.999439 14.8500000000 0.256115 0.027958 0.011195 -1.006497 -0.346792 -0.068547 0.017524 0.036044 0.049010 -0.050704 0.8000000000 
0.012566 -0.999921 14.9500000000 0.340051 0.065914 -0.023388 -1.013180 -0.344719 -0.065134 0.027150 0.034212 0.208016 0.051465 0.8000000000 
-0.008377 -0.999965 15.0500000000 0.426740 0.108620 -0.057690 -1.019512 -0.341043 -0.061439 0.043049 0.038477 0.039392 -0.003676 0.8000000000 
-0.029317 -0.999570 15.1500000000 0.504316 0.150171 -0.091574 -1.025464 -0.336542 -0.057558 0.049596 0.040939 0.166364 0.088761 0.8000000000 
-0.050244 -0.998737 15.2500000000 0.583302 0.195650 -0.124952 -1.030998 -0.330773 -0.052987 0.062980 0.049432 0.026686 0.039364 0.8000000000 
-0.071149 -0.997466 15.3500000000 0.655972 0.240452 -0.157712 -1.036044 -0.324373 -0.047838 0.067175 0.054887 0.126929 0.109705 0.8000000000 
-0.092023 -0.995757 15.4500000000 0.719395 0.283120 -0.189790 -1.040532 -0.317014 -0.041720 0.077680 0.066317 0.015440 0.042654 0.8000000000 
-0.112856 -0.993611 15.5500000000 0.777387 0.323017 -0.221103 -1.044366 -0.309195 -0.034872 0.080631 0.071981 0.111133 0.108466 0.8000000000 
-0.133640 -0.991030 15.6500000000 0.841543 0.367561 -0.251600 -1.047472 -0.300595 -0.027055 0.089216 0.083626 0.007368 0.074383 0.8000000000 
-0.154366 -0.988014 15.7500000000 0.878907 0.398659 -0.281213 -1.049749 -0.291658 -0.018387 0.090991 0.089516 0.084908 0.067577 0.8000000000 
-0.175023 -0.984564 15.8500000000 0.929470 0.432155 -0.309909 -1.051129 -0.282115 -0.009153 0.098127 0.092272 0.016470 -0.009596 0.8000000000 
-0.195604 -0.980683 15.9500000000 0.969764 0.463827 -0.337625 -1.051572 -0.272133 0.000482 0.102799 0.103228 0.087590 0.135485 0.8000000000 
-0.216099 -0.976371 16.0500000000 1.018278 0.490696 -0.364315 -1.050998 -0.261596 0.010826 0.108986 0.092014 0.093139 -0.273990 0.8000000000 
-0.236499 -0.971632 16.1500000000 1.024810 0.505226 -0.389917 -1.049457 -0.250372 0.020322 0.112721 0.109202 -0.046589 0.349805 0.8000000000 
-0.256795 -0.966466 16.2500000000 1.052725 0.532146 -0.414404 -1.046845 -0.239511 0.031994 0.105523 0.114664 0.028871 -0.176952 0.8000000000 
-0.276979 -0.960876 16.3500000000 1.047997 0.524721 -0.437807 -1.043099 -0.228291 0.042733 0.119458 0.103256 0.079049 -0.007534 0.8000000000 
-0.297042 -0.954865 16.4500000000 1.065484 0.539028 -0.460041 -1.038307 -0.216470 0.053165 0.114975 0.105860 -0.031291 0.027211 0.8000000000 
-0.316974 -0.948434 16.5500000000 1.063200 0.538999 -0.481110 -1.032461 -0.204831 0.063689 0.119008 0.103785 0.027397 0.007771 0.8000000000 
-0.336767 -0.941588 16.6500000000 1.061449 0.538459 -0.500996 -1.025579 -0.192897 0.073836 0.119087 0.096725 -0.006725 -0.120619 0.8000000000 
-0.358368 -0.933580 16.7600000000 1.045851 0.528070 -0.521492 -1.016887 -0.179712 0.084137 0.120807 0.092334 0.000829 -0.041734 0.8000000000 
-0.377841 -0.925871 16.8600000000 1.025055 0.520928 -0.538863 -1.008016 -0.167795 0.093240 0.116035 0.089239 -0.060119 -0.052099 0.8000000000 
-0.397148 -0.917755 16.9600000000 1.004111 0.510379 -0.555067 -0.998253 -0.156309 0.101999 0.114006 0.087143 -0.064294 0.030638 0.8000000000 
-0.416281 -0.909236 17.0600000000 0.965920 0.492145 -0.570135 -0.987620 -0.145106 0.110556 0.110560 0.082256 -0.027743 -0.076813 0.8000000000 
-0.435231 -0.900319 17.1600000000 0.926717 0.471476 -0.584098 -0.976166 -0.134226 0.118430 0.106277 0.076449 -0.074518 -0.014273 0.8000000000 
-0.453990 -0.891007 17.2600000000 0.884061 0.453695 -0.597002 -0.963940 -0.123956 0.126102 0.099507 0.077273 -0.063273 0.015796 0.8000000000 
-0.472551 -0.881303 17.3600000000 0.836205 0.430756 -0.608911 -0.950946 -0.114353 0.133714 0.092554 0.073377 -0.063973 -0.068507 0.8000000000 
-0.490904 -0.871214 17.4600000000 0.783594 0.404827 -0.619894 -0.937217 -0.105408 0.140800 0.086334 0.069900 -0.072969 0.014777 0.8000000000 
-0.509041 -0.860742 17.5600000000 0.727859 0.379069 -0.630017 -0.922787 -0.097196 0.147779 0.077600 0.068447 -0.086119 -0.048884 0.8000000000 
-0.526956 -0.849893 17.6600000000 0.671036 0.350655 -0.639361 -0.907675 -0.089794 0.154383 0.070921 0.064055 -0.060135 -0.028776 0.8000000000 
-0.544639 -0.838671 17.7600000000 0.609263 0.320118 -0.647998 -0.891921 -0.083104 0.160630 0.061947 0.060466 -0.101759 -0.044317 0.8000000000 
-0.562083 -0.827081 17.8600000000 0.545319 0.287582 -0.656012 -0.875563 -0.077292 0.166485 0.055177 0.056683 -0.057094 -0.046044 0.8000000000 
-0.579281 -0.815128 17.9600000000 0.481494 0.254058 -0.663478 -0.858640 -0.072155 0.171859 0.046881 0.050539 -0.092005 -0.060791 0.8000000000 
-0.596225 -0.802817 18.0600000000 0.406294 0.213983 -0.670472 -0.841211 -0.067838 0.176659 0.040220 0.045856 -0.053595 -0.042439 0.8000000000 
-0.612907 -0.790155 18.1600000000 0.352387 0.185625 -0.677067 -0.823326 -0.064197 0.180903 0.032246 0.038815 -0.078128 -0.066546 0.8000000000 
-0.629320 -0.777146 18.2600000000 0.288231 0.151426 -0.683336 -0.805052 -0.061284 0.184501 0.026392 0.033362 -0.058559 -0.054739 0.8000000000 
-0.645458 -0.763796 18.3600000000 0.223552 0.116990 -0.689344 -0.786445 -0.059013 0.187516 0.018657 0.026664 -0.076207 -0.068285 0.8000000000 
-0.661312 -0.750111 18.4600000000 0.160390 0.083523 -0.695163 -0.767571 -0.057450 0.189886 0.013064 0.021096 -0.052970 -0.049302 0.8000000000 
-0.676876 -0.736097 18.5600000000 0.098613 0.051534 -0.700854 -0.748485 -0.056489 0.191721 0.005675 0.015480 -0.076782 -0.054834 0.8000000000 
-0.692143 -0.721760 18.6600000000 0.039029 0.021198 -0.706485 -0.729244 -0.056232 0.193035 -0.000005 0.011137 -0.050665 -0.037122 0.8000000000 
-0.707107 -0.707107 18.7600000000 -0.018586 -0.007478 -0.712119 -0.709892 -0.056557 0.193942 -0.006981 0.006900 -0.074629 -0.040940 0.8000000000 
-0.721760 -0.692143 18.8600000000 -0.073215 -0.034038 -0.717820 -0.690469 -0.057563 0.194471 -0.012603 0.004030 -0.047892 -0.022208 0.8000000000 
-0.736097 -0.676876 18.9600000000 -0.124821 -0.058680 -0.723649 -0.671006 -0.059122 0.194740 -0.019036 0.001199 -0.069655 -0.028952 0.8000000000 
-0.750111 -0.661312 19.0600000000 -0.172791 -0.081279 -0.729666 -0.651529 -0.061308 0.194750 -0.024032 -0.000725 -0.038071 -0.014059 0.8000000000 
-0.763796 -0.645458 19.1600000000 -0.216673 -0.101797 -0.735926 -0.632061 -0.063971 0.194585 -0.029742 -0.002757 -0.062437 -0.022354 0.8000000000 
-0.777146 -0.629320 19.2600000000 -0.255729 -0.120123 -0.742480 -0.612619 -0.067174 0.194226 -0.033628 -0.004199 -0.028173 -0.011808 0.8000000000 
-0.790155 -0.612907 19.3600000000 -0.291173 -0.137008 -0.749371 -0.593220 -0.070730 0.193713 -0.037886 -0.006315 -0.046151 -0.024770 0.8000000000 
-0.802817 -0.596225 19.4600000000 -0.320166 -0.151170 -0.756640 -0.573884 -0.074676 0.192987 -0.040399 -0.007991 -0.012916 -0.013259 0.8000000000 
-0.815128 -0.579281 19.5600000000 -0.345350 -0.163883 -0.764312 -0.554628 -0.078827 0.192089 -0.042944 -0.010229 -0.029250 -0.026807 0.8000000000 
-0.827081 -0.562083 19.6600000000 -0.364918 -0.174144 -0.772414 -0.535475 -0.083214 0.190950 -0.044250 -0.012340 0.000095 -0.021618 0.8000000000 
-0.838671 -0.544639 19.7600000000 -0.378310 -0.181843 -0.780957 -0.516445 -0.087664 0.189602 -0.045033 -0.014647 -0.012759 -0.022547 0.8000000000 
-0.849893 -0.526956 19.8600000000 -0.387034 -0.187151 -0.789949 -0.497562 -0.092189 0.188045 -0.045046 -0.016346 0.007990 -0.015312 0.8000000000 
-0.860742 -0.509041 19.9600000000 -0.391406 -0.190501 -0.799393 -0.478842 -0.096668 0.186325 -0.044647 -0.018117 0.001671 -0.018702 0.8000000000 
-0.872240 -0.489078 20.0700000000 -0.388828 -0.190455 -0.810295 -0.458459 -0.101532 0.184245 -0.043414 -0.019423 0.018571 -0.005618 0.8000000000 
-0.882291 -0.470704 20.1700000000 -0.379852 -0.186913 -0.820663 -0.440133 -0.105803 0.182266 -0.042166 -0.020185 0.011796 -0.005640 0.8000000000 
-0.891955 -0.452123 20.2700000000 -0.368774 -0.182198 -0.831451 -0.422007 -0.109926 0.180241 -0.040087 -0.020193 0.024023 0.002225 0.8000000000 
-0.901228 -0.433345 20.3700000000 -0.350727 -0.173840 -0.842640 -0.404084 -0.113823 0.178234 -0.037805 -0.019850 0.025127 0.006431 0.8000000000 
-0.910106 -0.414376 20.4700000000 -0.328866 -0.163429 -0.854207 -0.386358 -0.117470 0.176296 -0.035096 -0.018816 0.026060 0.009327 0.8000000000 
-0.918584 -0.395225 20.5700000000 -0.302191 -0.150761 -0.866125 -0.368821 -0.120840 0.174459 -0.032140 -0.017904 0.034452 0.010736 0.8000000000 
-0.926660 -0.375901 20.6700000000 -0.270255 -0.135603 -0.878363 -0.351463 -0.123866 0.172733 -0.028280 -0.016529 0.040227 0.015219 0.8000000000 
-0.934329 -0.356412 20.7700000000 -0.235224 -0.118956 -0.890885 -0.334270 -0.126498 0.171153 -0.024401 -0.015106 0.039309 0.013747 0.8000000000 
-0.941588 -0.336767 20.8700000000 -0.196086 -0.100493 -0.903649 -0.317227 -0.128714 0.169719 -0.019698 -0.013533 0.051351 0.016007 0.8000000000 
-0.948434 -0.316974 20.9700000000 -0.152930 -0.080327 -0.916611 -0.300321 -0.130429 0.168439 -0.014668 -0.012144 0.049197 0.012422 0.8000000000 
-0.954865 -0.297042 21.0700000000 -0.106629 -0.058771 -0.929718 -0.283535 -0.131630 0.167294 -0.009161 -0.010678 0.058983 0.016152 0.8000000000 
-0.960876 -0.276979 21.1700000000 -0.057290 -0.035838 -0.942917 -0.266857 -0.132254 0.166303 -0.003380 -0.009201 0.056218 0.013430 0.8000000000 
-0.966466 -0.256795 21.2700000000 -0.005515 -0.011798 -0.956150 -0.250270 -0.132292 0.165456 0.002781 -0.007672 0.064958 0.016740 0.8000000000 
-0.971632 -0.236499 21.3700000000 0.048455 0.013324 -0.969354 -0.233760 -0.131693 0.164770 0.009091 -0.006062 0.060524 0.015884 0.8000000000 
-0.976371 -0.216099 21.4700000000 0.104103 0.039362 -0.982468 -0.217310 -0.130468 0.164253 0.015548 -0.004205 0.067012 0.020331 0.8000000000 
-0.980683 -0.195604 21.5700000000 0.161127 0.066156 -0.995426 -0.200903 -0.128581 0.163934 0.022085 -0.002202 0.062233 0.019159 0.8000000000 
-0.984564 -0.175023 21.6700000000 0.219081 0.093500 -1.008163 -0.184517 -0.126050 0.163817 0.028646 -0.000045 0.067786 0.023711 0.8000000000 
-0.988014 -0.154366 21.7700000000 0.277110 0.120994 -1.020613 -0.168131 -0.122851 0.163932 0.035222 0.002303 0.061763 0.022142 0.8000000000 
-0.991030 -0.133640 21.8700000000 0.335885 0.148901 -1.032712 -0.151723 -0.119011 0.164278 0.041730 0.004699 0.068058 0.025619 0.8000000000 
-0.993611 -0.112856 21.9700000000 0.394672 0.176799 -1.044393 -0.135267 -0.114508 0.164873 0.048101 0.007134 0.058812 0.022277 0.8000000000 
-0.995757 -0.092023 22.0700000000 0.450972 0.203545 -1.055593 -0.118740 -0.109375 0.165705 0.054768 0.009553 0.070219 0.024705 0.8000000000 
-0.997466 -0.071149 22.1700000000 0.507625 0.230324 -1.066246 -0.102118 -0.103581 0.166773 0.060864 0.011704 0.058625 0.020485 0.8000000000 
-0.998737 -0.050244 22.2700000000 0.563876 0.256888 -1.076289 -0.085379 -0.097178 0.168053 0.067366 0.013973 0.065264 0.022454 0.8000000000 
-0.999570 -0.029317 22.3700000000 0.615530 0.281047 -1.085661 -0.068501 -0.090179 0.169527 0.072466 0.015294 0.064077 0.018842 0.8000000000 
-0.999965 -0.008377 22.4700000000 0.666606 0.304773 -1.094304 -0.051468 -0.082547 0.171175 0.080099 0.017452 0.055518 0.014021 0.8000000000 
-0.999921 0.012566 22.5700000000 0.716009 0.328191 -1.102151 -0.034261 -0.074345 0.172991 0.084061 0.019122 0.054979 0.026683 0.8000000000 
-0.999439 0.033504 22.6700000000 0.761043 0.349628 -1.109155 -0.016861 -0.065618 0.175037 0.090310 0.021496 0.049001 0.009476 0.8000000000 
-0.998518 0.054427 22.7700000000 0.816198 0.374371 -1.115259 0.000751 -0.056401 0.177201 0.094172 0.021764 0.058276 0.010821 0.8000000000 
-0.997159 0.075327 22.8700000000 0.842127 0.386672 -1.120416 0.018582 -0.046628 0.179455 0.100313 0.023150 0.024581 0.004483 0.8000000000 
-0.995363 0.096193 22.9700000000 0.871937 0.403170 -1.124574 0.036644 -0.036496 0.181792 0.103102 0.023888 0.063036 0.014184 0.8000000000 
-0.993130 0.117017 23.0700000000 0.905389 0.416900 -1.127699 0.054949 -0.025921 0.184354 0.107648 0.026567 0.013378 -0.010752 0.8000000000 
-0.990461 0.137790 23.1700000000 0.922893 0.424062 -1.129751 0.073513 -0.015091 0.186894 0.109929 0.024525 0.063804 0.002656 0.8000000000 
-0.987359 0.158503 23.2700000000 0.957613 0.440311 -1.130700 0.092327 -0.003817 0.189399 0.114269 0.025490 -0.005766 -0.000089 0.8000000000 
-0.983445 0.181206 23.3800000000 0.967982 0.445761 -1.130430 0.113315 0.008759 0.192214 0.115849 0.026212 0.053412 0.019017 0.8000000000 
-0.979435 0.201762 23.4800000000 0.981192 0.452181 -1.128968 0.132669 0.020517 0.194862 0.118110 0.026006 -0.008091 -0.015928 0.8000000000 
-0.974994 0.222229 23.5800000000 0.990447 0.457096 -1.126326 0.152283 0.032329 0.197423 0.119066 0.025858 0.029425 0.012717 0.8000000000 
-0.970127 0.242599 23.6800000000 0.994325 0.459798 -1.122494 0.172156 0.044344 0.200047 0.120364 0.026104 -0.018018 -0.015353 0.8000000000 
-0.964833 0.262863 23.7800000000 0.987449 0.457266 -1.117460 0.192289 0.056330 0.202588 0.120026 0.024932 0.018446 -0.002769 0.8000000000 
-0.959117 0.283011 23.8800000000 0.981191 0.455275 -1.111224 0.212672 0.068387 0.205060 0.120304 0.024224 -0.021977 -0.016907 0.8000000000 
-0.952979 0.303035 23.9800000000 0.964024 0.447709 -1.103787 0.233297 0.080335 0.207409 0.119126 0.022949 0.003178 -0.004398 0.8000000000 
-0.946424 0.322927 24.0800000000 0.944092 0.441268 -1.095160 0.254154 0.092184 0.209751 0.117545 0.023648 -0.016154 -0.025681 0.8000000000 
-0.939454 0.342676 24.1800000000 0.922657 0.431203 -1.085356 0.275239 0.103855 0.211872 0.116165 0.018502 0.001131 -0.042172 0.8000000000 
-0.932071 0.362275 24.2800000000 0.898450 0.421172 -1.074390 0.296515 0.115463 0.213606 0.115149 0.016699 -0.040577 -0.010355 0.8000000000 
-0.924280 0.381716 24.3800000000 0.860891 0.406283 -1.062275 0.317957 0.126761 0.215220 0.110612 0.015247 -0.033657 -0.020545 0.8000000000 
-0.916083 0.400989 24.4800000000 0.824182 0.393455 -1.049049 0.339553 0.137749 0.216654 0.109857 0.011011 0.095980 -0.525303 0.8000000000 
-0.907484 0.420086 24.5800000000 0.784371 0.369567 -1.034719 0.361220 0.148811 0.216531 0.108848 0.000845 -0.068642 0.266302 0.8000000000 
-0.898488 0.438999 24.6800000000 0.736122 0.362673 -1.019312 0.382923 0.159112 0.217899 0.095140 0.021402 -0.170158 0.003666 0.8000000000 
-0.889097 0.457719 24.7800000000 0.686846 0.340519 -1.002942 0.404807 0.168246 0.219589 0.092586 0.010929 0.098517 -0.102918 0.8000000000 
-0.879316 0.476238 24.8800000000 0.635607 0.315942 -0.985647 0.426806 0.177613 0.220279 0.090692 0.004218 -0.121775 -0.025422 0.8000000000 
-0.869150 0.494549 24.9800000000 0.578707 0.293840 -0.967451 0.448854 0.186163 0.220677 0.082452 0.004196 -0.007139 0.006237 0.8000000000 
-0.858602 0.512642 25.0800000000 0.521761 0.268589 -0.948423 0.470940 0.194365 0.220969 0.079967 -0.000295 -0.085376 -0.097681 0.8000000000 
-0.847678 0.530511 25.1800000000 0.459589 0.240009 -0.928602 0.493020 0.201942 0.220505 0.073072 -0.007566 -0.012188 -0.023881 0.8000000000 
-0.836382 0.548147 25.2800000000 0.399292 0.214099 -0.908044 0.515030 0.209150 0.219672 0.069280 -0.009732 -0.104093 -0.053027 0.8000000000 
-0.824719 0.565543 25.3800000000 0.333187 0.185053 -0.886800 0.536938 0.215577 0.218385 0.060764 -0.015442 -0.031019 -0.026934 0.8000000000 
-0.812694 0.582690 25.4800000000 0.269606 0.157619 -0.864943 0.558696 0.221502 0.216742 0.056417 -0.017806 -0.097425 -0.044656 0.8000000000 
-0.800313 0.599582 25.5800000000 0.201727 0.128349 -0.842529 0.580273 0.226614 0.214721 0.046881 -0.022120 -0.045884 -0.019807 0.8000000000 
-0.787581 0.616211 25.6800000000 0.136611 0.100286 -0.819639 0.601632 0.231106 0.212432 0.041957 -0.024069 -0.095750 -0.040065 0.8000000000 
-0.774503 0.632570 25.7800000000 0.068869 0.070844 -0.796337 0.622748 0.234764 0.209806 0.032018 -0.028001 -0.056424 -0.017368 0.8000000000 
-0.761086 0.648651 25.8800000000 0.003934 0.042436 -0.772708 0.643586 0.237737 0.206946 0.026702 -0.029586 -0.092029 -0.036058 0.8000000000 
-0.747334 0.664448 25.9800000000 -0.062209 0.012831 -0.748818 0.664126 0.239883 0.203773 0.016865 -0.033590 -0.060084 -0.022253 0.8000000000 
-0.733255 0.679953 26.0800000000 -0.124566 -0.015566 -0.724754 0.684332 0.241335 0.200334 0.011680 -0.035464 -0.084635 -0.036244 0.8000000000 
-0.718855 0.695160 26.1800000000 -0.187289 -0.044932 -0.700578 0.704181 0.242007 0.196565 0.002255 -0.039744 -0.060596 -0.028345 0.8000000000 
-0.704139 0.710062 26.2800000000 -0.245056 -0.072702 -0.676374 0.723635 0.242010 0.192483 -0.002488 -0.042085 -0.074397 -0.038151 0.8000000000 
-0.689114 0.724653 26.3800000000 -0.303114 -0.101422 -0.652200 0.742666 0.241310 0.188040 -0.011226 -0.046685 -0.059677 -0.033635 0.8000000000 
-0.673787 0.738926 26.4800000000 -0.354893 -0.127798 -0.628133 0.761232 0.239979 0.183244 -0.015483 -0.049329 -0.063617 -0.038897 0.8000000000 
-0.658164 0.752875 26.5800000000 -0.405375 -0.154301 -0.604225 0.779302 0.238029 0.178074 -0.023327 -0.053959 -0.054419 -0.033280 0.8000000000 
-0.640646 0.767836 26.6900000000 -0.454555 -0.180743 -0.578192 0.798558 0.235237 0.171987 -0.027707 -0.056897 -0.063592 -0.040088 0.8000000000 
-0.624425 0.781085 26.7900000000 -0.497980 -0.205045 -0.554819 0.815465 0.232107 0.166077 -0.034423 -0.061106 -0.037452 -0.028760 0.8000000000 
-0.607930 0.793990 26.8900000000 -0.534815 -0.226470 -0.531785 0.831763 0.228516 0.159849 -0.037873 -0.063653 -0.057601 -0.035433 0.8000000000 
-0.591169 0.806548 26.9900000000 -0.571979 -0.248313 -0.509133 0.847423 0.224436 0.153304 -0.043183 -0.066953 -0.030569 -0.021374 0.8000000000 
-0.574148 0.818751 27.0900000000 -0.596648 -0.263951 -0.486909 0.862416 0.219987 0.146529 -0.046109 -0.068163 -0.038716 -0.008256 0.8000000000 
-0.556876 0.830596 27.1900000000 -0.620474 -0.279942 -0.465149 0.876724 0.215140 0.139554 -0.050541 -0.071829 -0.023599 -0.036240 0.8000000000 
-0.539359 0.842076 27.2900000000 -0.638745 -0.293608 -0.443889 0.890316 0.210037 0.132265 -0.051639 -0.073510 -0.029314 -0.010447 0.8000000000 
-0.521605 0.853187 27.3900000000 -0.653496 -0.304489 -0.423151 0.903172 0.204663 0.124831 -0.055638 -0.075278 -0.020155 -0.011372 0.8000000000 
-0.503623 0.863923 27.4900000000 -0.661397 -0.312945 -0.402964 0.915278 0.199079 0.117287 -0.055816 -0.075682 -0.008895 -0.013041 0.8000000000 
-0.485420 0.874281 27.5900000000 -0.664430 -0.319478 -0.383339 0.926625 0.193397 0.109582 -0.056431 -0.080908 0.091527 -0.187379 0.8000000000 
-0.467004 0.884255 27.6900000000 -0.660454 -0.322643 -0.364273 0.937166 0.187908 0.101271 -0.056612 -0.079430 -0.079581 0.141409 0.8000000000 
-0.448383 0.893841 27.7900000000 -0.659311 -0.320554 -0.345777 0.946915 0.181935 0.093844 -0.060987 -0.072377 0.020456 -0.028755 0.8000000000 
-0.429566 0.903036 27.8900000000 -0.644135 -0.320651 -0.327882 0.955928 0.176055 0.086319 -0.056386 -0.078047 0.032094 -0.031480 0.8000000000 
-0.410560 0.911834 27.9900000000 -0.628997 -0.316589 -0.310557 0.964170 0.170429 0.078560 -0.056626 -0.076126 0.001032 0.033243 0.8000000000 
-0.391374 0.920232 28.0900000000 -0.607290 -0.309233 -0.293794 0.971650 0.164870 0.071039 -0.053889 -0.075204 0.036549 -0.013034 0.8000000000 
-0.372016 0.928226 28.1900000000 -0.583781 -0.302910 -0.277571 0.978374 0.159636 0.063427 -0.051033 -0.076663 0.025105 0.009391 0.8000000000 
-0.352495 0.935814 28.2900000000 -0.555409 -0.292596 -0.261858 0.984338 0.154686 0.055888 -0.047787 -0.073800 0.034151 0.027370 0.8000000000 
-0.332820 0.942991 28.3900000000 -0.521440 -0.276364 -0.246623 0.989559 0.150078 0.048539 -0.044552 -0.073736 0.029514 -0.005953 0.8000000000 
-0.312998 0.949754 28.4900000000 -0.484206 -0.262068 -0.231831 0.994048 0.145850 0.041318 -0.039012 -0.069462 0.065522 0.052762 0.8000000000 
-0.293039 0.956100 28.5900000000 -0.447525 -0.246826 -0.217435 0.997835 0.142105 0.034403 -0.036719 -0.070283 0.028470 -0.032250 0.8000000000 
-0.272952 0.962028 28.6900000000 -0.402086 -0.227065 -0.203398 1.000924 0.138778 0.027427 -0.028748 -0.067450 0.078978 0.062630 0.8000000000 
-0.252745 0.967533 28.7900000000 -0.359611 -0.206465 -0.189657 1.003338 0.136063 0.020901 -0.026965 -0.064078 0.010328 0.009835 0.8000000000 
-0.232427 0.972614 28.8900000000 -0.312320 -0.184665 -0.176177 1.005110 0.133680 0.014597 -0.018959 -0.061300 0.099311 0.042083 0.8000000000 
-0.212007 0.977268 28.9900000000 -0.265569 -0.162284 -0.162893 1.006269 0.132046 0.008624 -0.015524 -0.058654 0.007909 0.020909 0.8000000000 
-0.191494 0.981494 29.0900000000 -0.216370 -0.137827 -0.149759 1.006844 0.130753 0.002958 -0.008528 -0.053939 0.098585 0.055647 0.8000000000 
-0.170897 0.985289 29.1900000000 -0.167081 -0.113571 -0.136714 1.006877 0.130202 -0.002263 -0.004193 -0.051312 0.014720 0.014125 0.8000000000 
-0.150226 0.988652 29.2900000000 -0.117219 -0.088570 -0.123708 1.006399 0.130041 -0.007218 0.002604 -0.046852 0.096062 0.060995 0.8000000000 
-0.129488 0.991581 29.3900000000 -0.067816 -0.063646 -0.110679 1.005451 0.130611 -0.011691 0.007197 -0.043560 0.015930 0.013855 0.8000000000 
-0.108693 0.994075 29.4900000000 -0.018929 -0.039089 -0.097576 1.004068 0.131576 -0.015897 0.013707 -0.039742 0.095273 0.054699 0.8000000000 
-0.087851 0.996134 29.5900000000 0.029118 -0.014690 -0.084337 1.002287 0.133271 -0.019671 0.018601 -0.036556 0.015799 0.014141 0.8000000000 
-0.066970 0.997755 29.6900000000 0.075445 0.008775 -0.070911 1.000141 0.135350 -0.023189 0.024476 -0.033085 0.090355 0.049448 0.8000000000 
-0.046060 0.998939 29.7900000000 0.120527 0.031651 -0.057242 0.997664 0.138121 -0.026316 0.029442 -0.030229 0.015250 0.010739 0.8000000000 
-0.025130 0.999684 29.8900000000 0.162729 0.053145 -0.043277 0.994884 0.141257 -0.029231 0.034645 -0.027399 0.083177 0.043372 0.8000000000 
-0.004189 0.999991 29.9900000000 0.000000 0.000000 -0.028967 0.991830 0.145028 -0.031808 0.039357 -0.024838 0.011433 0.008409 0.8000000000 


==> files/GPonly_CBF_new.txt <==
ref_1 ref_2 cbf_bound ts us_1 us_2 xs_1 xs_2 xs_3 xs_4 xs_5 xs_6 xs_7 xs_8 
0.000000 1.000000 0.8000000000 0.000000 1.422346 0.629243 0.000000 1.000000 0.000000 0.000000 0.000000 0.000000 0.000000 0.0000000000 
0.020942 0.999781 0.8000000000 0.030000 1.918239 0.843685 0.000007 1.000001 0.000883 0.000090 0.087028 0.008693 5.582951 0.5350065409 
0.041876 0.999123 0.8000000000 0.060000 3.293459 1.449463 0.000103 1.000010 0.006708 0.000648 0.322083 0.030110 9.702786 0.8567273635 
0.062791 0.998027 0.8000000000 0.090000 5.250043 2.313234 0.000496 1.000047 0.021184 0.001973 0.654464 0.059176 11.985995 1.0490458273 
0.083678 0.996493 0.8000000000 0.120000 7.437146 3.280490 0.001482 1.000138 0.046376 0.004241 1.026866 0.092515 12.356332 1.1365152945 
0.104528 0.994522 0.8000000000 0.150000 9.501420 4.196620 0.003390 1.000312 0.082631 0.007530 1.383042 0.126490 10.945330 1.0813993573 
0.125333 0.992115 0.8000000000 0.180000 11.134063 4.925475 0.006538 1.000600 0.128694 0.011786 1.673138 0.155915 8.043352 0.8244223340 
0.146083 0.989272 0.8000000000 0.210000 12.104251 5.363689 0.011184 1.001027 0.181964 0.016771 1.858265 0.173895 4.081169 0.3183755849 
0.166769 0.985996 0.8000000000 0.240000 12.268084 5.444260 0.017493 1.001609 0.238895 0.022030 1.914571 0.172968 -0.384656 -0.4207109033 
0.187381 0.982287 0.8000000000 0.270000 11.566750 5.136459 0.025514 1.002344 0.295478 0.026899 1.835335 0.147145 -4.804419 -1.3141952160 
0.207912 0.978148 0.8000000000 0.300000 10.027405 4.447765 0.035178 1.003211 0.347739 0.030580 1.628864 0.093635 -8.746232 -2.2305327469 
0.228351 0.973579 0.8000000000 0.330000 7.750158 3.419351 0.046299 1.004159 0.392120 0.032254 1.313689 0.013938 -11.968548 -3.0233809230 
0.248690 0.968583 0.8000000000 0.360000 4.894531 2.121341 0.058597 1.005119 0.425705 0.031210 0.913136 -0.086261 -14.382140 -3.5654929001 
0.268920 0.963163 0.8000000000 0.390000 1.647724 0.638733 0.071712 1.006000 0.446306 0.026963 0.452335 -0.197909 -15.952001 -3.7675061856 
0.289032 0.957319 0.8000000000 0.420000 -1.782806 -0.931918 0.085231 1.006702 0.452502 0.019330 -0.042784 -0.310131 -16.647196 -3.5976475215 
0.309017 0.951057 0.8000000000 0.450000 -5.172282 -2.484387 0.098711 1.007127 0.443669 0.008460 -0.544804 -0.411870 -16.396420 -3.0745176762 
0.328867 0.944376 0.8000000000 0.480000 -8.299716 -3.913815 0.111703 1.007182 0.420044 -0.005178 -1.023684 -0.493243 -15.107953 -2.2579270962 
0.348572 0.937282 0.8000000000 0.510000 -10.944516 -5.116032 0.123777 1.006796 0.382803 -0.020854 -1.447084 -0.546673 -12.726798 -1.2386040966 
0.368125 0.929776 0.8000000000 0.540000 -12.916166 -6.001934 0.134556 1.005920 0.334102 -0.037652 -1.782320 -0.567610 -9.298553 -0.1253678397 
0.387516 0.921863 0.8000000000 0.570000 -14.062847 -6.501912 0.143740 1.004535 0.277036 -0.054573 -2.000657 -0.554961 -5.044519 0.9640475134 
0.406737 0.913545 0.8000000000 0.600000 -14.314271 -6.585259 0.151133 1.002654 0.215435 -0.070636 -2.082342 -0.511019 -0.331936 1.9269684277 
0.425779 0.904827 0.8000000000 0.630000 -13.626331 -6.234698 0.156663 1.000315 0.153530 -0.084971 -2.020967 -0.440829 4.356854 2.6915487712 
0.444635 0.895712 0.8000000000 0.660000 -12.061589 -5.482136 0.160384 0.997580 0.095544 -0.096886 -1.823364 -0.350645 8.616223 3.2463375484 
0.463296 0.886204 0.8000000000 0.690000 -9.717340 -4.375352 0.162473 0.994531 0.045315 -0.105870 -1.507340 -0.246412 12.158473 3.6252601654 
0.481754 0.876307 0.8000000000 0.720000 -6.754240 -2.990151 0.163213 0.991261 0.006048 -0.111576 -1.097012 -0.132665 14.834972 3.8801498544 
0.500000 0.866025 0.8000000000 0.750000 -3.355460 -1.411401 0.162970 0.987871 -0.019837 -0.113767 -0.619937 -0.012645 16.561891 4.0408982216 
0.518027 0.855364 0.8000000000 0.780000 0.258532 0.260276 0.162172 0.984471 -0.030773 -0.112300 -0.105419 0.110783 17.300699 4.1007634173 
0.535827 0.844328 0.8000000000 0.810000 3.867884 1.925369 0.161280 0.981171 -0.026096 -0.107123 0.415659 0.233858 16.988289 4.0086277805 
0.553392 0.832921 0.8000000000 0.840000 7.236297 3.477066 0.160760 0.978080 -0.006094 -0.098328 0.910750 0.350938 15.576644 3.6932209108 
0.570714 0.821149 0.8000000000 0.870000 10.134380 4.811730 0.161055 0.975304 0.027954 -0.086204 1.346395 0.454229 13.064945 3.0895421231 
0.587785 0.809017 0.8000000000 0.900000 12.358288 5.836647 0.162555 0.972936 0.073774 -0.071303 1.690639 0.534568 9.563568 2.1755341891 
0.604599 0.796530 0.8000000000 0.930000 13.753693 6.481014 0.165568 0.971046 0.128211 -0.054450 1.917156 0.583052 5.331554 0.9914523802 
0.621148 0.783693 0.8000000000 0.960000 14.228585 6.701716 0.170296 0.969678 0.187460 -0.036707 2.009862 0.593080 0.787014 -0.3495196088 
0.637424 0.770513 0.8000000000 0.990000 13.765770 6.489329 0.176823 0.968840 0.247429 -0.019278 1.965723 0.562006 -3.651242 -1.7059897355 
0.655005 0.755625 0.8000000000 1.020000 12.409643 5.862416 0.185109 0.968506 0.304124 -0.003380 1.794064 0.491726 -7.599358 -2.9235723295 
0.670686 0.741742 0.8000000000 1.050000 10.273878 4.871637 0.195002 0.968611 0.353979 0.009893 1.513217 0.388231 -10.848047 -3.8886896568 
0.686072 0.727533 0.8000000000 1.080000 7.510562 3.586021 0.206250 0.969064 0.394049 0.019668 1.145564 0.260195 -13.338136 -4.5391639976 
0.701158 0.713006 0.8000000000 1.110000 4.307881 2.092235 0.218524 0.969750 0.422075 0.025358 0.714109 0.117521 -15.066326 -4.8517734132 
0.715936 0.698165 0.8000000000 1.140000 0.856489 0.479053 0.231438 0.970542 0.436490 0.026675 0.242154 -0.029584 -16.014791 -4.8302424638 
0.730401 0.683019 0.8000000000 1.170000 -2.641691 -1.158681 0.244568 0.971307 0.436440 0.023636 -0.246102 -0.171378 -16.137353 -4.5002559832 
0.744545 0.667573 0.8000000000 1.200000 -5.982975 -2.724744 0.257478 0.971919 0.421821 0.016534 -0.724621 -0.299109 -15.361703 -3.9017865212 
0.758362 0.651834 0.8000000000 1.230000 -8.963741 -4.122815 0.269739 0.972264 0.393342 0.005905 -1.165169 -0.405382 -13.621683 -3.0854228595 
0.771847 0.635809 0.8000000000 1.260000 -11.393370 -5.262876 0.280956 0.972246 0.352586 -0.007517 -1.538275 -0.484492 -10.910310 -2.1133731867 
0.784993 0.619505 0.8000000000 1.290000 -13.116487 -6.071884 0.290795 0.971794 0.302003 -0.022856 -1.815894 -0.532818 -7.338015 -1.0621787232 
0.797794 0.602930 0.8000000000 1.320000 -14.017142 -6.496081 0.299010 0.970864 0.244814 -0.039166 -1.975726 -0.549293 -3.168918 -0.0219198422 
0.810246 0.586090 0.8000000000 1.350000 -14.044663 -6.512853 0.305456 0.969443 0.184768 -0.055510 -2.005198 -0.535567 1.215789 0.9194388273 
0.822343 0.568993 0.8000000000 1.380000 -13.200636 -6.124687 0.310107 0.967542 0.125815 -0.071038 -1.903739 -0.495612 5.438376 1.7034416564 
0.834078 0.551646 0.8000000000 1.410000 -11.555564 -5.366125 0.313054 0.965196 0.071755 -0.085036 -1.681555 -0.434585 9.153826 2.3092445999 
0.845448 0.534057 0.8000000000 1.440000 -9.217989 -4.289311 0.314495 0.962461 0.025943 -0.096954 -1.357383 -0.357629 12.163470 2.7594408765 
0.856447 0.516234 0.8000000000 1.470000 -6.347149 -2.968816 0.314720 0.959404 -0.008897 -0.106377 -0.954200 -0.268887 14.365193 3.0919946182 
0.867071 0.498185 0.8000000000 1.500000 -3.122710 -1.487602 0.314091 0.956106 -0.030772 -0.113001 -0.497425 -0.171505 15.699680 3.3320005731 
0.877314 0.479917 0.8000000000 1.530000 0.262175 0.066228 0.313016 0.952654 -0.038475 -0.116608 -0.013961 -0.068286 16.123792 3.4751132303 
0.887172 0.461439 0.8000000000 1.560000 3.603125 1.600164 0.311928 0.949141 -0.031625 -0.117073 0.467945 0.037349 15.590096 3.4852244040 
0.896641 0.442758 0.8000000000 1.590000 6.690762 3.019884 0.311259 0.945661 -0.010709 -0.114391 0.918855 0.140559 14.073002 3.3069108822 
0.905717 0.423883 0.8000000000 1.620000 9.326150 4.235302 0.311413 0.942308 0.022900 -0.108728 1.309268 0.234873 11.601930 2.8904434390 
0.914395 0.404822 0.8000000000 1.650000 11.335917 5.167463 0.312738 0.939164 0.066969 -0.100464 1.612060 0.312659 8.308692 2.2124654827 
0.922673 0.385584 0.8000000000 1.680000 12.591702 5.757016 0.315506 0.936300 0.118531 -0.090211 1.805991 0.366297 4.454287 1.3003150252 
0.930545 0.366176 0.8000000000 1.710000 13.021902 5.969675 0.319890 0.933763 0.174118 -0.078789 1.879321 0.389795 0.393155 0.2320698986 
0.938010 0.346608 0.8000000000 1.740000 12.613427 5.797295 0.325957 0.931574 0.230076 -0.067156 1.831501 0.380126 -3.505546 -0.8775318644 
0.945063 0.326888 0.8000000000 1.770000 11.420415 5.262553 0.333663 0.929726 0.282889 -0.056308 1.672028 0.337873 -6.949891 -1.9052962564 
0.951702 0.307024 0.8000000000 1.800000 9.543751 4.409875 0.342867 0.928179 0.329446 -0.047169 1.417600 0.267185 -9.764642 -2.7439696096 
0.957923 0.287026 0.8000000000 1.830000 7.124150 3.302851 0.353342 0.926871 0.367197 -0.040494 1.088391 0.174910 -11.890716 -3.3241101443 
0.963724 0.266902 0.8000000000 1.860000 4.324157 2.016145 0.364792 0.925719 0.394212 -0.036806 0.705435 0.069432 -13.320085 -3.6127007645 
0.969102 0.246661 0.8000000000 1.890000 1.316920 0.630275 0.376874 0.924630 0.409196 -0.036371 0.289863 -0.040376 -14.046318 -3.6088375889 
0.974055 0.226311 0.8000000000 1.920000 -1.722465 -0.772677 0.389216 0.923504 0.411493 -0.039187 -0.136764 -0.146002 -14.048451 -3.3375547103 
0.978581 0.205863 0.8000000000 1.950000 -4.620468 -2.111065 0.401436 0.922248 0.401104 -0.045014 -0.552041 -0.239973 -13.293124 -2.8416959262 
0.982678 0.185324 0.8000000000 1.980000 -7.209494 -3.306038 0.413162 0.920778 0.378717 -0.053408 -0.932705 -0.316297 -11.761024 -2.1761620144 
0.986686 0.162637 0.8000000000 2.010000 -9.337731 -4.286457 0.424053 0.919024 0.345720 -0.063772 -1.255586 -0.370753 -9.484872 -1.4035206882 
0.989876 0.141938 0.8000000000 2.040000 -10.881972 -4.994981 0.433820 0.916939 0.304171 -0.075411 -1.499677 -0.401081 -6.575249 -0.5900045446 
0.992631 0.121176 0.8000000000 2.070000 -11.758137 -5.393007 0.442244 0.914494 0.256692 -0.087593 -1.648777 -0.407042 -3.241706 0.1974951447 
0.994951 0.100362 0.8000000000 2.100000 -11.920967 -5.460530 0.449192 0.911685 0.206285 -0.099606 -1.694138 -0.390304 0.241480 0.9019316028 
0.996835 0.079503 0.8000000000 2.130000 -11.383576 -5.204831 0.454623 0.908526 0.156087 -0.110815 -1.635516 -0.353972 3.592467 1.4868685647 
0.998281 0.058609 0.8000000000 2.160000 -10.197302 -4.651028 0.458590 0.905049 0.109117 -0.120687 -1.480847 -0.301918 6.561214 1.9389888172 
0.999289 0.037690 0.8000000000 2.190000 -8.456162 -3.843707 0.461229 0.901302 0.068057 -0.128812 -1.244308 -0.238048 8.987244 2.2684547667 
0.999860 0.016754 0.8000000000 2.220000 -6.280317 -2.839075 0.462754 0.897341 0.035097 -0.134887 -0.943993 -0.165833 10.768770 2.4919960639 
0.999991 -0.004189 0.8000000000 2.250000 -3.812296 -1.702989 0.463433 0.893232 0.011853 -0.138708 -0.600078 -0.088259 11.864862 2.6229518761 
0.999684 -0.025130 0.8000000000 2.280000 -1.204180 -0.505093 0.463573 0.889043 -0.000682 -0.140157 -0.233647 -0.008120 12.254889 2.6601042715 
0.998939 -0.046060 0.8000000000 2.310000 1.391075 0.684970 0.463503 0.884846 -0.002154 -0.139200 0.133878 0.071539 11.937911 2.5885259357 
0.997755 -0.066970 0.8000000000 2.340000 3.822277 1.798581 0.463551 0.880714 0.007150 -0.135905 0.481317 0.147098 10.931471 2.3862009787 
0.000000 0.000000 0.8000000000 2.370000 5.950088 2.772583 0.464030 0.876713 0.026321 -0.130457 0.788520 0.214310 9.289188 2.0348850986 
0.000000 0.000000 0.8000000000 2.400000 7.653487 3.551836 0.465215 0.872905 0.053879 -0.123176 1.037712 0.268603 7.115764 1.5327139583 
0.000000 0.000000 0.8000000000 2.430000 8.842002 4.094941 0.467328 0.869337 0.087864 -0.114514 1.215089 0.305659 4.569026 0.8993416703 
0.000000 0.000000 0.8000000000 2.460000 9.461062 4.376544 0.470528 0.866042 0.125981 -0.105043 1.312333 0.322138 1.850677 0.1793298773 
0.000000 0.000000 0.8000000000 2.490000 9.495807 4.389215 0.474903 0.863036 0.165780 -0.095410 1.327454 0.316310 -0.829568 -0.5671357501 
0.000000 0.000000 0.8000000000 2.520000 8.970106 4.143181 0.480467 0.860312 0.204845 -0.086286 1.264518 0.288383 -3.285083 -1.2731728330 
0.000000 0.000000 0.8000000000 2.550000 7.942830 3.664851 0.487164 0.857847 0.240959 -0.078307 1.132477 0.240505 -5.382068 -1.8787393795 
0.000000 0.000000 0.8000000000 2.580000 6.499550 2.993198 0.494876 0.855597 0.272224 -0.072018 0.943492 0.176446 -7.041579 -2.3374860703 
0.000000 0.000000 0.8000000000 2.610000 4.743514 2.175744 0.503434 0.853505 0.297137 -0.067833 0.711369 0.101086 -8.231425 -2.6224557661 
0.000000 0.000000 0.8000000000 2.640000 2.786936 1.264569 0.512630 0.851503 0.314619 -0.066011 0.450515 0.019871 -8.941183 -2.7230048954 
0.000000 0.000000 0.8000000000 2.670000 0.744924 0.313463 0.522230 0.849520 0.324025 -0.066644 0.175444 -0.061682 -9.172592 -2.6448883837 
0.000000 0.000000 0.8000000000 2.700000 -1.269988 -0.624748 0.531989 0.847481 0.325147 -0.069664 -0.099467 -0.138426 -8.932959 -2.4068131367 
0.000000 0.000000 0.8000000000 2.730000 -3.151844 -1.500297 0.541658 0.845318 0.318200 -0.074857 -0.360181 -0.205938 -8.238181 -2.0375408619 
0.000000 0.000000 0.8000000000 2.760000 -4.804893 -2.268170 0.551006 0.842971 0.303812 -0.081893 -0.593398 -0.260764 -7.122371 -1.5720948299 
0.000000 0.000000 0.8000000000 2.790000 -6.148542 -2.890681 0.559823 0.840390 0.282991 -0.090352 -0.787200 -0.300577 -5.643582 -1.0499316695 
0.000000 0.000000 0.8000000000 2.820000 -7.122478 -3.339812 0.567934 0.837540 0.257072 -0.099766 -0.931874 -0.324252 -3.889461 -0.5104083795 
0.000000 0.000000 0.8000000000 2.850000 -7.683964 -3.596124 0.575212 0.834400 0.227637 -0.109646 -1.020796 -0.331812 -1.974319 0.0106527852 
0.000000 0.000000 0.8000000000 2.880000 -7.823495 -3.655623 0.581575 0.830962 0.196414 -0.119523 -1.050909 -0.324250 -0.022124 0.4849430127 
0.000000 0.000000 0.8000000000 2.910000 -7.550580 -3.523399 0.586996 0.827233 0.165163 -0.128967 -1.023082 -0.303293 1.838730 0.8933448376 
0.000000 0.000000 0.8000000000 2.940000 -6.899375 -3.215931 0.591501 0.823232 0.135565 -0.137608 -0.941802 -0.271090 3.497176 1.2266666614 
0.000000 0.000000 0.8000000000 2.970000 -5.924048 -2.758834 0.595162 0.818987 0.109116 -0.145143 -0.814524 -0.229948 4.869879 1.4835546315 
0.000000 0.000000 0.8000000000 3.000000 -4.692683 -2.183991 0.598092 0.814537 0.087058 -0.151338 -0.650836 -0.182152 5.897995 1.6662925663 
0.000000 0.000000 0.8000000000 3.030000 -3.284130 -1.528014 0.600439 0.809922 0.070321 -0.156027 -0.461701 -0.129908 6.549005 1.7773764379 
0.000000 0.000000 0.8000000000 3.060000 -1.781753 -0.829414 0.602371 0.805191 0.059494 -0.159110 -0.258719 -0.075377 6.813359 1.8170682752 
0.000000 0.000000 0.8000000000 3.090000 -0.269693 -0.126910 0.604070 0.800392 0.054820 -0.160549 -0.053512 -0.020750 6.698133 1.7831563922 
0.000000 0.000000 0.8000000000 3.120000 1.171674 0.542550 0.605720 0.795574 0.056194 -0.160376 0.142776 0.031697 6.228588 1.6726284672 
0.000000 0.000000 0.8000000000 3.150000 2.469222 1.145364 0.607498 0.790785 0.063195 -0.158692 0.320024 0.079628 5.446736 1.4848199717 
0.000000 0.000000 0.8000000000 3.180000 3.561009 1.652976 0.609561 0.786066 0.075118 -0.155667 0.469637 0.120755 4.411486 1.2237357745 
0.000000 0.000000 0.8000000000 3.210000 4.399321 2.043293 0.612045 0.781456 0.091030 -0.151536 0.585030 0.153013 3.195974 0.9004570633 
0.000000 0.000000 0.8000000000 3.240000 4.952925 2.301714 0.615052 0.776982 0.109835 -0.146591 0.661977 0.174780 1.882392 0.5329446864 
0.000000 0.000000 0.8000000000 3.270000 5.208538 2.421853 0.618652 0.772665 0.130347 -0.141164 0.698780 0.185060 0.554354 0.1444349512 
0.000000 0.000000 0.8000000000 3.300000 5.170345 2.405371 0.622878 0.768514 0.151367 -0.135605 0.696195 0.183608 -0.710665 -0.2390832281 
0.000000 0.000000 0.8000000000 3.330000 4.858200 2.261188 0.627728 0.764527 0.171753 -0.130260 0.657138 0.170960 -1.848409 -0.5925823598 
0.000000 0.000000 0.8000000000 3.360000 4.305826 2.004746 0.633166 0.760693 0.190476 -0.125447 0.586225 0.148360 -2.810521 -0.8943196163 
0.000000 0.000000 0.8000000000 3.390000 3.556668 1.656093 0.639131 0.756992 0.206666 -0.121440 0.489284 0.117625 -3.565597 -1.1283429002 
0.000000 0.000000 0.8000000000 3.420000 2.660894 1.238516 0.645534 0.753396 0.219638 -0.118449 0.372868 0.080966 -4.096342 -1.2848168099 
0.000000 0.000000 0.8000000000 3.450000 1.671991 0.776972 0.652272 0.749873 0.228912 -0.116617 0.243872 0.040789 -4.397367 -1.3604945672 
0.000000 0.000000 0.8000000000 3.480000 0.643873 0.296695 0.659229 0.746387 0.234214 -0.116013 0.109203 -0.000491 -4.472710 -1.3580341407 
0.000000 0.000000 0.8000000000 3.510000 -0.371529 -0.177940 0.666284 0.742900 0.235474 -0.116635 -0.024471 -0.040613 -4.333893 -1.2847299546 
0.000000 0.000000 0.8000000000 3.540000 -1.326532 -0.624542 0.673318 0.739377 0.232818 -0.118418 -0.150935 -0.077589 -3.999544 -1.1513859650 
0.000000 0.000000 0.8000000000 3.570000 -2.179239 -1.023408 0.680217 0.735784 0.226546 -0.121242 -0.264644 -0.109801 -3.495060 -0.9713225571 
0.000000 0.000000 0.8000000000 3.600000 -2.895143 -1.358345 0.686879 0.732094 0.217114 -0.124946 -0.360922 -0.136046 -2.852419 -0.7587080791 
0.000000 0.000000 0.8000000000 3.630000 -3.448429 -1.617247 0.693218 0.728281 0.205102 -0.129338 -0.436146 -0.155554 -2.109131 -0.5277733297 
0.000000 0.000000 0.8000000000 3.660000 -3.822352 -1.792309 0.699166 0.724329 0.191180 -0.134208 -0.487897 -0.167971 -1.306955 -0.2916965213 
0.000000 0.000000 0.8000000000 3.690000 -4.009778 -1.880240 0.704677 0.720226 0.176074 -0.139345 -0.515045 -0.173318 -0.488762 -0.0620693386 
0.000000 0.000000 0.8000000000 3.720000 -4.013268 -1.882284 0.709726 0.715967 0.160523 -0.144540 -0.517737 -0.171939 0.303899 0.1516204523 
0.000000 0.000000 0.8000000000 3.750000 -3.843587 -1.803537 0.714311 0.711555 0.145242 -0.149600 -0.497335 -0.164427 1.032980 0.3421628044 
0.000000 0.000000 0.8000000000 3.780000 -3.519476 -1.652781 0.718450 0.706994 0.130890 -0.154352 -0.456256 -0.151567 1.666692 0.5043783654 
0.000000 0.000000 0.8000000000 3.810000 -3.065466 -1.441490 0.722180 0.702298 0.118041 -0.158650 -0.397778 -0.134269 2.180333 0.6348191519 
0.000000 0.000000 0.8000000000 3.840000 -2.510914 -1.183342 0.725552 0.697481 0.107158 -0.162374 -0.325793 -0.113533 2.557706 0.7312689813 
0.000000 0.000000 0.8000000000 3.870000 -1.887868 -0.893243 0.728633 0.692562 0.098585 -0.165438 -0.244572 -0.090408 2.790232 0.7925184371 
0.000000 0.000000 0.8000000000 3.900000 -1.229248 -0.586502 0.731493 0.687562 0.092532 -0.167785 -0.158531 -0.065965 2.876773 0.8182130000 
0.000000 0.000000 0.8000000000 3.930000 -0.567767 -0.278304 0.734210 0.682502 0.089078 -0.169393 -0.072007 -0.041278 2.823474 0.8087827362 
0.000000 0.000000 0.8000000000 3.960000 0.066072 0.017172 0.736863 0.677406 0.088176 -0.170270 0.010941 -0.017389 2.642573 0.7656829026 
0.000000 0.000000 0.8000000000 3.990000 0.644924 0.287211 0.739525 0.672293 0.089663 -0.170454 0.086709 0.004720 2.351657 0.6915401345 
0.000000 0.000000 0.8000000000 4.020000 1.145826 0.521117 0.742264 0.667185 0.093276 -0.170013 0.152288 0.024166 1.972410 0.5902922365 
0.000000 0.000000 0.8000000000 4.050000 1.550994 0.710571 0.745139 0.662098 0.098675 -0.169038 0.205371 0.040208 1.529213 0.4673632153 
0.000000 0.000000 0.8000000000 4.080000 1.848303 0.849874 0.748198 0.657047 0.105458 -0.167641 0.244410 0.052285 1.047823 0.3291430561 
0.000000 0.000000 0.8000000000 4.110000 2.031472 0.936032 0.751476 0.652042 0.113191 -0.165945 0.268639 0.060043 0.553717 0.1828822317 
0.000000 0.000000 0.8000000000 4.140000 2.099931 0.968701 0.754995 0.647092 0.121428 -0.164083 0.278036 0.063352 0.070709 0.0361060653 
0.000000 0.000000 0.8000000000 4.170000 2.058394 0.950007 0.758763 0.642198 0.129731 -0.162187 0.273263 0.062309 -0.380198 -0.1038707877 
0.000000 0.000000 0.8000000000 4.200000 0.345049 0.206487 0.762775 0.637359 0.137674 -0.160385 0.249678 0.057211 -1.948518 -0.2321940476 
0.000000 0.000000 0.8000000000 4.230000 -0.182162 -0.014991 0.767001 0.632573 0.143226 -0.158789 0.080688 0.048860 -9.696759 -0.2828825907 
0.000000 0.000000 0.8000000000 4.260000 -1.269831 -0.497396 0.771289 0.627830 0.141079 -0.157414 -0.219415 0.043840 -9.156523 -0.0881636877 
0.000000 0.000000 0.8000000000 4.290000 -2.445099 -1.021916 0.775383 0.623127 0.130683 -0.156142 -0.460541 0.040345 -6.532146 -0.2009847222 
0.000000 0.000000 0.8000000000 4.320000 -2.441269 -1.036312 0.779072 0.618459 0.114625 -0.155082 -0.580971 0.028252 -0.754977 -0.6148806968 
0.000000 0.000000 0.8000000000 4.350000 -3.818777 -1.640465 0.782253 0.613816 0.097730 -0.154566 -0.529564 0.005052 2.456109 -0.8127424078 
0.000000 0.000000 0.8000000000 4.380000 -3.377598 -1.470917 0.784958 0.609178 0.082924 -0.154772 -0.458630 -0.018398 2.234254 -0.7262780044 
0.000000 0.000000 0.8000000000 4.410000 -2.975054 -1.314909 0.787249 0.604523 0.070147 -0.155634 -0.394273 -0.038303 2.021538 -0.5831839893 
0.000000 0.000000 0.8000000000 4.440000 -2.607209 -1.169557 0.789185 0.599835 0.059204 -0.157022 -0.336319 -0.053374 1.809632 -0.4105761127 
0.000000 0.000000 0.8000000000 4.470000 -2.271240 -1.033176 0.790818 0.595098 0.049903 -0.158782 -0.284837 -0.063077 1.593540 -0.2314178841 
0.000000 0.000000 0.8000000000 4.500000 -1.966529 -0.905594 0.792193 0.590306 0.042048 -0.160754 -0.239935 -0.067500 1.375318 -0.0639843290 
0.000000 0.000000 0.8000000000 4.530000 -1.693323 -0.787461 0.793353 0.585453 0.035441 -0.162785 -0.201577 -0.067216 1.162271 0.0780428858 
0.000000 0.000000 0.8000000000 4.560000 -1.451631 -0.679650 0.794330 0.580539 0.029891 -0.164749 -0.169460 -0.063147 0.964237 0.1849953936 
0.000000 0.000000 0.8000000000 4.590000 -1.240632 -0.582851 0.795155 0.575569 0.025217 -0.166548 -0.142981 -0.056454 0.790730 0.2510384057 
0.000000 0.000000 0.8000000000 4.620000 -1.058582 -0.497390 0.795851 0.570549 0.021264 -0.168122 -0.121293 -0.048404 0.648128 0.2748715352 
0.000000 0.000000 0.8000000000 4.650000 -0.903059 -0.423202 0.796437 0.565485 0.017901 -0.169451 -0.103430 -0.040222 0.537515 0.2608852295 
0.000000 0.000000 0.8000000000 4.680000 -0.771223 -0.359853 0.796930 0.560384 0.015029 -0.170544 -0.088481 -0.032914 0.454508 0.2189097024 
0.000000 0.000000 0.8000000000 4.710000 -0.660047 -0.306572 0.797343 0.555254 0.012571 -0.171441 -0.075720 -0.027133 0.391647 0.1619000605 
0.000000 0.000000 0.8000000000 4.740000 -0.566605 -0.262354 0.797687 0.550099 0.010469 -0.172190 -0.064651 -0.023139 0.341723 0.1025315012 
0.000000 0.000000 0.8000000000 4.770000 -0.488259 -0.226063 0.797974 0.544923 0.008678 -0.172846 -0.054963 -0.020849 0.299760 0.0503584713 
0.000000 0.000000 0.8000000000 4.800000 -0.422671 -0.196491 0.798211 0.539729 0.007159 -0.173455 -0.046461 -0.019955 0.263046 0.0107813506 
0.000000 0.000000 0.8000000000 4.830000 -0.367728 -0.172415 0.798406 0.534516 0.005880 -0.174053 -0.039009 -0.020043 0.230187 -0.0146032482 
0.000000 0.000000 0.8000000000 4.860000 -0.321527 -0.152669 0.798566 0.529285 0.004809 -0.174664 -0.032503 -0.020696 0.200341 -0.0267729974 
0.000000 0.000000 0.8000000000 4.890000 -0.282410 -0.136223 0.798696 0.524036 0.003921 -0.175297 -0.026863 -0.021546 0.172922 -0.0281069830 
0.000000 0.000000 0.8000000000 4.920000 -0.248997 -0.122226 0.798803 0.518767 0.003189 -0.175955 -0.022019 -0.022311 0.147593 -0.0215585553 
0.000000 0.000000 0.8000000000 4.950000 -0.220194 -0.110031 0.798889 0.513479 0.002592 -0.176633 -0.017912 -0.022798 0.124296 -0.0101007527 
0.000000 0.000000 0.8000000000 4.980000 -0.195159 -0.099171 0.798959 0.508169 0.002108 -0.177319 -0.014477 -0.022898 0.103177 0.0035973627 
0.000000 0.000000 0.8000000000 5.010000 -0.173256 -0.089333 0.799016 0.502839 0.001718 -0.178003 -0.011644 -0.022579 0.084459 0.0173359193 
0.000000 0.000000 0.8000000000 5.040000 -0.154006 -0.080327 0.799063 0.497489 0.001404 -0.178670 -0.009340 -0.021866 0.068306 0.0294589713 
0.000000 0.000000 0.8000000000 5.070000 -0.137056 -0.072051 0.799101 0.492119 0.001153 -0.179311 -0.007484 -0.020825 0.054732 0.0388533676 
0.000000 0.000000 0.8000000000 5.100000 -0.122148 -0.064474 0.799133 0.486731 0.000951 -0.179917 -0.006002 -0.019551 0.043589 0.0448856864 
0.000000 0.000000 0.8000000000 5.130000 -0.109111 -0.057612 0.799159 0.481325 0.000790 -0.180483 -0.004824 -0.018148 0.034608 0.0473122123 
0.000000 0.000000 0.8000000000 5.160000 -0.097841 -0.051516 0.799180 0.475902 0.000659 -0.181006 -0.003889 -0.016726 0.027464 0.0461792859 
0.000000 0.000000 0.8000000000 5.190000 -0.088283 -0.046253 0.799198 0.470465 0.000554 -0.181487 -0.003146 -0.015389 0.021837 0.0417276247 
0.000000 0.000000 0.8000000000 5.220000 -0.080419 -0.041898 0.799214 0.465014 0.000469 -0.181931 -0.002555 -0.014232 0.017447 0.0343614699 
0.000000 0.000000 0.8000000000 5.250000 -0.074247 -0.038519 0.799227 0.459549 0.000400 -0.182344 -0.002080 -0.013336 0.014054 0.0245706170 
0.000000 0.000000 0.8000000000 5.280000 -0.069762 -0.036168 0.799238 0.454073 0.000343 -0.182735 -0.001696 -0.012766 0.011453 0.0129376757 
0.000000 0.000000 0.8000000000 5.310000 -0.066951 -0.034877 0.799248 0.448585 0.000297 -0.183114 -0.001380 -0.012567 0.009463 0.0001023656 
0.000000 0.000000 0.8000000000 5.340000 -0.065774 -0.034648 0.799256 0.443086 0.000260 -0.183493 -0.001118 -0.012766 0.007921 -0.0132707807 
0.000000 0.000000 0.8000000000 5.370000 -0.066165 -0.035453 0.799263 0.437576 0.000230 -0.183884 -0.000897 -0.013369 0.006684 -0.0265231900 
0.000000 0.000000 0.8000000000 5.400000 -0.068028 -0.037238 0.799270 0.432053 0.000206 -0.184299 -0.000711 -0.014363 0.005629 -0.0390405349 
0.000000 0.000000 0.8000000000 5.430000 -0.071235 -0.039915 0.799276 0.426517 0.000187 -0.184749 -0.000555 -0.015718 0.004660 -0.0502806990 
0.000000 0.000000 0.8000000000 5.460000 -0.075630 -0.043375 0.799281 0.420968 0.000172 -0.185245 -0.000429 -0.017388 0.003710 -0.0597875591 
0.000000 0.000000 0.8000000000 5.490000 -0.081024 -0.047484 0.799286 0.415402 0.000161 -0.185795 -0.000331 -0.019314 0.002751 -0.0672379478 
0.000000 0.000000 0.8000000000 5.520000 -0.087198 -0.052086 0.799291 0.409819 0.000152 -0.186406 -0.000262 -0.021432 0.001810 -0.0724333219 
0.000000 0.000000 0.8000000000 5.550000 -0.093917 -0.057021 0.799295 0.404217 0.000145 -0.187082 -0.000220 -0.023672 0.000969 -0.0752582023 
0.000000 0.000000 0.8000000000 5.580000 -0.100907 -0.062100 0.799299 0.398594 0.000139 -0.187826 -0.000201 -0.025961 0.000331 -0.0757081107 
0.000000 0.000000 0.8000000000 5.610000 -0.107900 -0.067143 0.799303 0.392947 0.000133 -0.188639 -0.000197 -0.028227 -0.000025 -0.0737999089 
0.000000 0.000000 0.8000000000 5.640000 -0.114611 -0.071963 0.799307 0.387275 0.000127 -0.189519 -0.000199 -0.030401 -0.000088 -0.0695376556 
0.000000 0.000000 0.8000000000 5.670000 -0.120760 -0.076372 0.799311 0.381575 0.000121 -0.190462 -0.000200 -0.032410 0.000090 -0.0629556312 
0.000000 0.000000 0.8000000000 5.700000 -0.126083 -0.080193 0.799315 0.375846 0.000115 -0.191461 -0.000192 -0.034185 0.000415 -0.0540738037 
0.000000 0.000000 0.8000000000 5.730000 -0.130339 -0.083264 0.799318 0.370087 0.000109 -0.192510 -0.000174 -0.035658 0.000785 -0.0429321428 
0.000000 0.000000 0.8000000000 5.760000 -0.133310 -0.085431 0.799321 0.364295 0.000105 -0.193597 -0.000145 -0.036760 0.001114 -0.0296636569 
0.000000 0.000000 0.8000000000 5.790000 -0.134810 -0.086561 0.799324 0.358471 0.000101 -0.194711 -0.000108 -0.037431 0.001345 -0.0144366175 
0.000000 0.000000 0.8000000000 5.820000 -0.134680 -0.086539 0.799327 0.352613 0.000098 -0.195838 -0.000065 -0.037615 0.001449 0.0025388580 
0.000000 0.000000 0.8000000000 5.850000 -0.132785 -0.085267 0.799330 0.346721 0.000097 -0.196963 -0.000022 -0.037262 0.001425 0.0209956734 
0.000000 0.000000 0.8000000000 5.880000 -0.129015 -0.082663 0.799333 0.340795 0.000097 -0.198068 0.000020 -0.036332 0.001288 0.0406488892 
0.000000 0.000000 0.8000000000 5.910000 -0.123286 -0.078663 0.799336 0.334837 0.000098 -0.199137 0.000055 -0.034793 0.001066 0.0612174824 
0.000000 0.000000 0.8000000000 5.940000 -0.115538 -0.073227 0.799339 0.328847 0.000100 -0.200149 0.000084 -0.032621 0.000783 0.0824227208 
0.000000 0.000000 0.8000000000 5.970000 -0.105730 -0.066324 0.799342 0.322829 0.000103 -0.201087 0.000103 -0.029802 0.000458 0.1039945866 
0.000000 0.000000 0.8000000000 6.000000 -0.093857 -0.057949 0.799345 0.316783 0.000106 -0.201931 0.000111 -0.026328 0.000086 0.1256825913 
0.000000 0.000000 0.8000000000 6.030000 -0.079951 -0.048117 0.799348 0.310714 0.000109 -0.202661 0.000107 -0.022200 -0.000391 0.1472569787 
0.000000 0.000000 0.8000000000 6.060000 -0.064121 -0.036879 0.799352 0.304625 0.000112 -0.203256 0.000085 -0.017422 -0.001157 0.1685976849 
0.000000 0.000000 0.8000000000 6.090000 -0.046585 -0.024331 0.799355 0.298520 0.000114 -0.203699 0.000030 -0.012002 -0.002696 0.1897363496 
0.000000 0.000000 0.8000000000 6.120000 -0.027504 -0.010566 0.799358 0.292405 0.000114 -0.203970 -0.000092 -0.005944 -0.005618 0.2107876402 
0.000000 0.000000 0.8000000000 6.150000 -0.006860 0.004355 0.799362 0.286284 0.000108 -0.204050 -0.000316 0.000739 -0.009182 0.2307477360 
0.000000 0.000000 0.8000000000 6.180000 0.015183 0.020288 0.799365 0.280164 0.000094 -0.203920 -0.000630 0.007980 -0.011285 0.2473629963 
0.000000 0.000000 0.8000000000 6.210000 0.038383 0.037030 0.799367 0.274051 0.000070 -0.203567 -0.000969 0.015649 -0.010802 0.2588521888 
0.000000 0.000000 0.8000000000 6.240000 0.062516 0.054333 0.799369 0.267952 0.000036 -0.202979 -0.001258 0.023574 -0.008064 0.2641664664 
0.000000 0.000000 0.8000000000 6.270000 0.087218 0.071842 0.799369 0.261874 -0.000005 -0.202152 -0.001441 0.031554 -0.004000 0.2623342231 
0.000000 0.000000 0.8000000000 6.300000 0.111841 0.089035 0.799369 0.255825 -0.000049 -0.201087 -0.001493 0.039351 0.000526 0.2518384345 
0.000000 0.000000 0.8000000000 6.330000 0.135369 0.105174 0.799366 0.249812 -0.000093 -0.199795 -0.001408 0.046672 0.004965 0.2304155371 
0.000000 0.000000 0.8000000000 6.360000 0.156398 0.119282 0.799363 0.243840 -0.000132 -0.198295 -0.001195 0.053141 0.009010 0.1950339450 
0.000000 0.000000 0.8000000000 6.390000 0.173151 0.130155 0.799359 0.237916 -0.000164 -0.196620 -0.000868 0.058284 0.012390 0.1422574566 
0.000000 0.000000 0.8000000000 6.420000 0.183624 0.136474 0.799353 0.232044 -0.000184 -0.194817 -0.000454 0.061530 0.014623 0.0693820247 
0.000000 0.000000 0.8000000000 6.450000 0.185954 0.137045 0.799348 0.226227 -0.000190 -0.192953 -0.000001 0.062268 0.014912 -0.0230442530 
0.000000 0.000000 0.8000000000 6.480000 0.178913 0.131098 0.799342 0.220466 -0.000184 -0.191112 0.000422 0.059989 0.012625 -0.1287192977 
0.000000 0.000000 0.8000000000 6.510000 0.162024 0.118316 0.799337 0.214759 -0.000166 -0.189387 0.000745 0.054456 0.008480 -0.2363698331 
0.000000 0.000000 0.8000000000 6.540000 0.135441 0.098790 0.799332 0.209101 -0.000140 -0.187876 0.000944 0.045777 0.004869 -0.3354533937 
0.000000 0.000000 0.8000000000 6.570000 0.100046 0.073127 0.799328 0.203484 -0.000110 -0.186668 0.001072 0.034312 0.004085 -0.4200206473 
0.000000 0.000000 0.8000000000 6.600000 0.057434 0.042396 0.799326 0.197897 -0.000076 -0.185840 0.001227 0.020540 0.006531 -0.4877565604 
0.000000 0.000000 0.8000000000 6.630000 0.009512 0.007886 0.799324 0.192329 -0.000035 -0.185454 0.001489 0.004985 0.010806 -0.5379146140 
0.000000 0.000000 0.8000000000 6.660000 -0.043035 -0.028947 0.799324 0.186765 0.000015 -0.185553 0.001870 -0.011804 0.013416 -0.5682081182 
0.000000 0.000000 0.8000000000 6.690000 -0.098268 -0.067584 0.799325 0.181190 0.000075 -0.186164 0.002043 -0.028842 -0.004076 -0.5535297112 
0.000000 0.000000 0.8000000000 6.720000 -0.154170 -0.106728 0.799328 0.175590 0.000132 -0.187278 0.001664 -0.045294 -0.019561 -0.5352716496 
0.000000 0.000000 0.8000000000 6.750000 -0.210300 -0.145353 0.799333 0.169949 0.000171 -0.188877 0.000965 -0.061283 -0.025280 -0.5219674758 
0.000000 0.000000 0.8000000000 6.780000 -0.265159 -0.182840 0.799338 0.164253 0.000189 -0.190951 0.000218 -0.076856 -0.023149 -0.5068074025 
0.000000 0.000000 0.8000000000 6.810000 -0.317131 -0.218408 0.799344 0.158487 0.000186 -0.193483 -0.000382 -0.091870 -0.016058 -0.4844028122 
0.000000 0.000000 0.8000000000 6.840000 -0.373847 -0.257197 0.799349 0.152639 0.000169 -0.196455 -0.000734 -0.106116 -0.007431 -0.4626052115 
0.000000 0.000000 0.8000000000 6.870000 -0.436513 -0.299559 0.799354 0.146696 0.000143 -0.199853 -0.000963 -0.120674 -0.010243 -0.5106373417 
0.000000 0.000000 0.8000000000 6.900000 -0.503873 -0.345237 0.799358 0.140643 0.000108 -0.203719 -0.001490 -0.137572 -0.025549 -0.6117591756 
0.000000 0.000000 0.8000000000 6.930000 -0.584012 -0.399308 0.799360 0.134467 0.000049 -0.208142 -0.002523 -0.157962 -0.042421 -0.7392261952 
0.000000 0.000000 0.8000000000 6.960000 -0.681549 -0.464654 0.799360 0.128148 -0.000048 -0.213238 -0.004023 -0.182498 -0.056211 -0.8855705268 
0.000000 0.000000 0.8000000000 6.990000 -0.798475 -0.542671 0.799357 0.121665 -0.000196 -0.219139 -0.005901 -0.211740 -0.067767 -1.0504237222 
0.000000 0.000000 0.8000000000 7.020000 -0.936105 -0.634384 0.799348 0.114990 -0.000406 -0.225995 -0.008122 -0.246247 -0.079037 -1.2334923557 
0.000000 0.000000 0.8000000000 7.050000 -1.095831 -0.740822 0.799332 0.108094 -0.000687 -0.233972 -0.010691 -0.286548 -0.090901 -1.4331997301 
0.000000 0.000000 0.8000000000 7.080000 -1.278935 -0.862906 0.799306 0.100939 -0.001051 -0.243251 -0.013627 -0.333110 -0.103153 -1.6468491418 
0.000000 0.000000 0.8000000000 7.110000 -1.486143 -1.001206 0.799268 0.093484 -0.001508 -0.254025 -0.016928 -0.386296 -0.114829 -1.8704452809 
0.000000 0.000000 0.8000000000 7.140000 -1.717028 -1.155624 0.799214 0.085680 -0.002070 -0.266497 -0.020551 -0.446322 -0.124092 -2.0979976472 
0.000000 0.000000 0.8000000000 7.170000 -1.969251 -1.324964 0.799142 0.077475 -0.002744 -0.280873 -0.024377 -0.513179 -0.127557 -2.3203073907 
0.000000 0.000000 0.8000000000 7.200000 -2.237004 -1.506075 0.799048 0.068807 -0.003532 -0.297353 -0.028145 -0.586501 -0.119042 -2.5226149011 
0.000000 0.000000 0.8000000000 7.230000 -2.507436 -1.691818 0.798929 0.059611 -0.004427 -0.316118 -0.031332 -0.665325 -0.086814 -2.6788072661 
0.000000 0.000000 0.8000000000 7.260000 -2.747278 -1.863214 0.798782 0.049816 -0.005396 -0.337307 -0.032889 -0.747503 -0.005835 -2.7307859956 
0.000000 0.000000 0.8000000000 7.290000 -2.696740 -1.851195 0.798606 0.039348 -0.006361 -0.360947 -0.030479 -0.826826 0.190982 -2.3812267842 
0.000000 0.000000 0.8000000000 7.320000 -3.662509 -2.247736 0.798402 0.028140 -0.007097 -0.386359 -0.013144 -0.841077 1.279395 2.8082033497 
0.000000 0.000000 0.8000000000 7.350000 -2.262293 -1.620722 0.798185 0.016186 -0.007459 -0.410027 -0.021954 -0.732755 -0.929117 3.6354421769 
0.000000 0.000000 0.8000000000 7.380000 -1.965293 -1.370589 0.797949 0.003572 -0.008340 -0.430349 -0.030627 -0.620640 0.259877 3.7537225580 
0.000000 0.000000 0.8000000000 7.410000 -1.690223 -1.172844 0.797687 -0.009601 -0.009035 -0.447219 -0.013049 -0.503286 0.802289 4.0594373199 
0.000000 0.000000 0.8000000000 7.440000 -1.017625 -0.739855 0.797413 -0.023225 -0.009055 -0.460474 0.011689 -0.378698 0.782123 4.2373711508 
0.000000 0.000000 0.8000000000 7.470000 -0.453582 -0.390986 0.797150 -0.037190 -0.008368 -0.469829 0.033387 -0.242941 0.640813 4.7376703664 
0.000000 0.000000 0.8000000000 7.500000 0.209556 0.040540 0.796917 -0.051373 -0.007095 -0.474925 0.050780 -0.094609 0.506170 5.1044572394 
0.000000 0.000000 0.8000000000 7.530000 0.629279 0.365803 0.796729 -0.065639 -0.005366 -0.475381 0.063631 0.065267 0.332836 5.2916663663 
0.000000 0.000000 0.8000000000 7.560000 0.983418 0.671474 0.796597 -0.079847 -0.003481 -0.470918 0.054834 0.236435 -1.057967 6.0759379632 
0.000000 0.000000 0.8000000000 7.590000 1.485090 1.045062 0.796511 -0.093840 -0.002501 -0.461011 0.005964 0.424839 -1.948841 6.2313056037 
0.000000 0.000000 0.8000000000 7.620000 1.705889 1.329530 0.796430 -0.107450 -0.003227 -0.445407 -0.055082 0.617318 -2.093444 6.5922841643 
0.000000 0.000000 0.8000000000 7.650000 1.903192 1.611962 0.796299 -0.120504 -0.005859 -0.423796 -0.121456 0.827034 -2.305459 7.3062139345 
0.000000 0.000000 0.8000000000 7.680000 2.106201 1.919359 0.796057 -0.132812 -0.010591 -0.395536 -0.195549 1.061578 -2.609297 8.2261329739 
0.000000 0.000000 0.8000000000 7.710000 2.296678 2.249777 0.795639 -0.144162 -0.017704 -0.359796 -0.280935 1.326648 -3.063427 9.3219484825 
0.000000 0.000000 0.8000000000 7.740000 2.425917 2.587720 0.794967 -0.154315 -0.027619 -0.315580 -0.383646 1.627526 -3.775792 10.5957726974 
0.000000 0.000000 0.8000000000 7.770000 -26.982853 -9.785404 0.793947 -0.163000 -0.041073 -0.261719 -0.528705 1.971685 -7.073266 12.2929182640 
0.000000 0.000000 0.8000000000 7.800000 -6.245213 -0.037936 0.792340 -0.169901 -0.072474 -0.195898 -1.720459 2.471243 -46.754781 22.1417003105 
0.000000 0.000000 0.8000000000 7.830000 -28.310686 -7.930645 0.789172 -0.174551 -0.146388 -0.109662 -3.270139 3.359064 -59.738635 38.4670083397 
0.000000 0.000000 0.8000000000 7.860000 -100.000000 -90.092894 0.782956 -0.176099 -0.283315 0.016967 -6.423595 5.590129 -178.822254 146.1102744763 
0.000000 0.000000 0.8000000000 7.870000 100.000000 -100.000000 14.141071 -31.053563 100000.000000 -100000.000000 100000.000000 -100000.000000 -100000.000000 100000.0000000000 
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       
0.000000 0.000000 0.8000000000                       


==> files/switching_CBF_new.txt <==
ref_1 ref_2 ts_GP_c9 xs_GP_c9_1 xs_GP_c9_2 us_GP_c9_1 us_GP_c9_2 ts_GP_c1 xs_GP_c1_1 xs_GP_c1_2 us_GP_c1_1 us_GP_c1_2 ts_GP_c8 ts_BU_c2 xs_GP_c8_1 xs_GP_c8_2 xs_BU_c2_1 xs_BU_c2_2 us_GP_c8_1 us_GP_c8_2 us_BU_c2_1 us_BU_c2_2 ts_BU_c4 xs_BU_c4_1 xs_BU_c4_2 us_BU_c4_1 us_BU_c4_2 ts_BU_c1 xs_BU_c1_1 xs_BU_c1_2 us_BU_c1_1 us_BU_c1_2 ts_BU_c3 xs_BU_c3_1 xs_BU_c3_2 us_BU_c3_1 us_BU_c3_2 ts_BU_c5 xs_BU_c5_1 xs_BU_c5_2 us_BU_c5_1 us_BU_c5_2 ts_GP_c5 ts_BU_c6 xs_GP_c5_1 xs_GP_c5_2 xs_BU_c6_1 xs_BU_c6_2 us_GP_c5_1 us_GP_c5_2 us_BU_c6_1 us_BU_c6_2 ts_GP_c2 ts_GP_c3 ts_GP_c4 ts_GP_c6 ts_GP_c7 ts_BU_c7 ts_BU_c8 xs_GP_c2_1 xs_GP_c2_2 xs_GP_c3_1 xs_GP_c3_2 xs_GP_c4_1 xs_GP_c4_2 xs_GP_c6_1 xs_GP_c6_2 xs_GP_c7_1 xs_GP_c7_2 xs_BU_c7_1 xs_BU_c7_2 xs_BU_c8_1 xs_BU_c8_2 us_GP_c2_1 us_GP_c2_2 us_GP_c3_1 us_GP_c3_2 us_GP_c4_1 us_GP_c4_2 us_GP_c6_1 us_GP_c6_2 us_GP_c7_1 us_GP_c7_2 us_BU_c7_1 us_BU_c7_2 us_BU_c8_1 us_BU_c8_2 
0.000000 1.000000 14.3000000000 0.1516442506 -0.9920719146 -6.0987039515 -2.5027458569 0.0000000000 0.0000000000 1.0000000000 1.4223457495 0.6292434234 13.0000000000 8.4000000000 0.4480093748 -0.9261083708 0.7491542559 -0.3137675681 0.0140002279 0.739068 -1.486892 2.164793 10.600000 0.736644 -0.407531 -13.176062 -7.804124 7.400000 0.791705 0.109565 -5.188322 -4.404441 9.700000 0.772618 -0.445884 -19.197155 -7.520431 11.900000 0.641020 -0.987939 10.601433 8.773732 11.700000 12.600000 0.660761 -0.965292 0.542620 -0.717264 9.306041 8.365396 -23.718436 -14.173783 8.300000 9.600000 10.500000 12.500000 12.800000 12.900000 14.200000 0.729407 -0.227836 0.762445 -0.442014 0.714349 -0.339291 0.552644 -0.706937 0.507384 -0.817416 0.488527 -0.869781 0.148166 -0.977381 -0.640756 1.299179 4.598012 2.725482 0.226049 -0.883602 -20.062456 -12.291727 -0.168912 0.087464 -16.878845 -7.909134 6.067941 2.605141 
0.020942 0.999781 14.4000000000 0.1469607304 -1.0057969615 -7.7887235404 -2.9529508861 0.1000000000 0.0007428004 1.0000701279 5.9715732767 2.6321026336 13.1000000000 8.5000000000 0.4080017756 -0.9689591351 0.7517301277 -0.3641675647 11.1448677338 6.495635 -11.161400 3.023706 10.700000 0.752826 -0.491386 -7.689548 3.480301 7.500000 0.780927 0.077118 -0.955138 3.168527 9.800000 0.778683 -0.442331 -4.801823 0.123279 12.000000 0.627880 -0.940232 -0.700104 0.911543 11.800000 12.700000 0.652342 -0.996803 0.522534 -0.762212 -0.340648 2.963697 -0.331965 -1.320528 8.400000 9.700000 10.600000 12.600000 12.900000 13.000000 14.300000 0.749154 -0.313768 0.772618 -0.445884 0.736644 -0.407531 0.542620 -0.717264 0.488527 -0.869781 0.448009 -0.926108 0.151644 -0.992072 -1.486892 2.164793 -19.197155 -7.520431 -13.176062 -7.804124 -23.718436 -14.173783 -16.878845 -7.909134 0.014000 0.739068 -6.098704 -2.502746 
0.041876 0.999123 14.5000000000 0.1290862882 -1.0160604628 -5.5805946910 -1.8783848490 0.2000000000 0.0094564604 1.0008674313 11.8651184331 5.2547945287 13.2000000000 8.6000000000 0.3763182412 -0.9940334965 0.7372436667 -0.3637026045 8.7936612848 5.462616 0.365402 2.205209 10.800000 0.733842 -0.512200 -4.292586 7.323752 7.600000 0.749073 0.093212 -1.704699 3.097989 9.900000 0.773037 -0.424756 -2.053434 3.468767 12.100000 0.605432 -0.882414 0.020083 -0.173954 11.900000 12.800000 0.641020 -0.987939 0.507384 -0.817416 10.601433 8.773732 -0.168912 0.087464                                                                       
0.062791 0.998027 14.6000000000 0.1004103386 -1.0212995153 -1.2318371822 -0.0156079224 0.3000000000 0.0351778820 1.0032106509 10.0274045371 4.4477653851 13.3000000000 8.7000000000 0.3502419657 -1.0025703989 0.7124501414 -0.3370644526 9.9574783384 5.879055 1.179287 -1.216704 10.900000 0.662781 -0.427165 2.507512 -5.110265 7.700000 0.689280 0.159565 3.203687 -3.676791 10.000000 0.737284 -0.346537 0.241340 -0.730180 12.200000 0.586694 -0.824170 -0.029539 -0.456767                                                                                           
0.083678 0.996493 14.7000000000 0.0671927390 -1.0211471709 3.5571205840 1.9821128965 0.4000000000 0.0760426688 1.0062092928 -0.0795255547 -0.1224243212 13.4000000000 8.8000000000 0.3324389533 -0.9956495212 0.6978612199 -0.3303653901 7.6458857590 4.313323 2.197001 -0.382381 11.000000 0.608195 -0.384250 2.224337 -4.665636 7.800000 0.646097 0.189338 2.569418 -3.882135 10.100000 0.700249 -0.268606 -0.326044 -6.863449 12.300000 0.568872 -0.769107 -0.137747 -1.488183                                                                                           
0.104528 0.994522 14.8000000000 0.0368942364 -1.0159668536 6.2009393724 2.9555301164 0.5000000000 0.1159282890 1.0059390237 -9.8060465489 -4.5639205148 13.5000000000 8.9000000000 0.3223306169 -0.9787484492 0.6926562968 -0.3377643595 -0.0922218542 0.151418 1.425320 -0.001724 11.100000 0.583226 -0.401711 1.959970 -3.576563 7.900000 0.633990 0.161759 1.824344 -3.522893 10.200000 0.684472 -0.240329 0.871443 -2.604323 12.400000 0.556722 -0.727474 0.265858 -1.904064                                                                                           
0.125333 0.992115 14.9000000000 0.0144688968 -1.0073832667 4.8798794575 2.1337085009 0.6000000000 0.1432332817 1.0013404354 -10.0315748800 -4.6147030876 13.6000000000 9.0000000000 0.3116203872 -0.9593190397 0.6963380866 -0.3503390507 -8.4532476686 -4.110531 1.710152 0.034735 11.200000 0.581313 -0.467506 1.643793 -3.270507 8.000000 0.643990 0.083298 1.720807 -1.357387 10.300000 0.685031 -0.247937 -1.673495 -4.996630 12.500000 0.552644 -0.706937 -20.062456 -12.291727                                                                                           
0.146083 0.989272 15.0000000000 -0.0006824111 -0.9979909069 0.3572554539 -0.0699259838 0.7000000000 0.1568146123 0.9933015746 -5.4693717706 -2.4704272652 13.7000000000 9.1000000000 0.2907270251 -0.9441154118 0.7083462895 -0.3679900264 -11.9115789893 -6.110350 -0.618139 -0.473934 11.300000 0.600195 -0.577141 0.919357 -0.952206 8.100000 0.669093 -0.016007 1.296478 -0.286888 10.400000 0.695815 -0.283833 0.245537 -1.661746                                                                                                     
0.166769 0.985996 15.1000000000 -0.0141124089 -0.9904155135 -4.3201824004 -2.2663785473 0.8000000000 0.1623230127 0.9837958153 2.1773190317 1.1118698910 13.8000000000 9.2000000000 0.2559608805 -0.9377670972 0.7208395405 -0.3889433603 -7.5488798851 -4.405149 0.746628 0.818827 11.400000 0.625331 -0.699210 -0.158077 0.731023 8.200000 0.699256 -0.122103 -0.820208 -0.222067 10.500000 0.714349 -0.339291 0.226049 -0.883602                                                                                                     
0.187381 0.982287 15.2000000000 -0.0321639946 -0.9865215813 -5.9604290508 -3.0226109135 0.9000000000 0.1698290158 0.9758223464 8.4066573286 3.9993567239 13.9000000000 9.3000000000 0.2136518219 -0.9411650072 0.7318354989 -0.4022419228 0.4141723449 -0.605333 -3.630865 -0.430131 11.500000 0.645011 -0.810748 0.050786 1.729295 8.300000 0.729407 -0.227836 -0.640756 1.299179                                                                                                               
0.207912 0.978148 15.3000000000 -0.0574328721 -0.9866957230 -3.5305751043 -1.8763976482 1.0000000000 0.1880233979 0.9715164047 8.9768309638 4.2510617353 14.0000000000 9.4000000000 0.1759745112 -0.9507623594 0.7420689398 -0.4174209965 9.6388547130 3.724656 0.602275 0.386597 11.600000 0.661326 -0.900507 -1.379364 2.697179                                                                                                                         
0.228351 0.973579 15.4000000000 -0.0870965517 -0.9896875272 1.2437161062 0.3804887357 1.1000000000 0.2183050593 0.9707032574 3.5810627805 1.7332402941 14.1000000000 9.5000000000 0.1531849278 -0.9628949543 0.7527482020 -0.4298343876 11.2263149457 4.514763 0.081036 -0.181067 11.700000 0.660761 -0.965292 9.306041 8.365396                                                                                                                         
0.248690 0.968583 15.5000000000 -0.1149932241 -0.9933883394 5.2410867498 2.3121486554 1.2000000000 0.2539829779 0.9710103797 -4.0900207718 -1.8603329479 14.2000000000 9.6000000000 0.1481664061 -0.9773814570 0.7624451061 -0.4420137318 6.0679413585 2.605141 4.598012 2.725482                                                                                                                                   
0.268920 0.963163 15.6000000000 -0.1357620826 -0.9959075165 5.9073589443 2.7347991104 1.3000000000 0.2848938043 0.9694602397 -9.1021918462 -4.2233399969                                                                                                                                                       
0.289032 0.957319 15.7000000000 -0.1485184829 -0.9962388643 2.8529415342 1.4544434681 1.4000000000 0.3039271588 0.9643363412 -8.2478275419 -3.8526626594                                                                                                                                                       
0.309017 0.951057 15.8000000000 -0.1576306950 -0.9943176317 -1.9244900442 -0.6412020242 1.5000000000 0.3117814334 0.9559735175 -2.2574189207 -1.1042249461                                                                                                                                                       
0.328867 0.944376 15.9000000000 -0.1700008622 -0.9906928077 -5.3142961853 -2.1692296023 1.6000000000 0.3163490249 0.9461891925 4.8554507506 2.1672092408                                                                                                                                                       
0.348572 0.937282 16.0000000000 -0.1906290977 -0.9860231442 -5.0911901975 -2.1264186596 1.7000000000 0.3273331781 0.9371729450 8.4540056145 3.8448545969                                                                                                                                                       
0.368125 0.929776 16.1000000000 -0.2193476551 -0.9805507002 -1.4647123077 -0.5783258064 1.8000000000 0.3498813750 0.9301745513 6.3761322324 2.9198626437                                                                                                                                                       
0.387516 0.921863 16.2000000000 -0.2510022103 -0.9740365937 3.1250173157 1.4013340085 1.9000000000 0.3815325983 0.9245741022 0.3721077331 0.1702499786                                                                                                                                                       
0.406737 0.913545 16.3000000000 -0.2787766236 -0.9662964501 5.6847150780 2.4807995971 2.0000000000 0.4144063334 0.9184352099 -5.5800036407 -2.5647813322                                                                                                                                                       
0.425779 0.904827 16.4000000000 -0.2984895689 -0.9576725304 4.6227464832 1.9617238994 2.1000000000 0.4403097509 0.9100829583 -7.8592056719 -3.5999564226                                                                                                                                                       
0.444635 0.895712 16.5000000000 -0.3111469770 -0.9489763315 0.7981010362 0.2412734735 2.2000000000 0.4557056382 0.8992148461 -5.3571839345 -2.4336839490                                                                                                                                                       
0.463296 0.886204 16.6000000000 -0.3219375329 -0.9411094635 -3.1916026351 -1.5211306380 2.3000000000 0.4635659335 0.8868747233 -0.0315820327 0.0169461718                                                                                                                                                       
0.481754 0.876307 16.7000000000 -0.3366182824 -0.9346319254 -4.8171818921 -2.2071356215 2.4000000000 0.4709057260 0.8747200216 4.6670353365 2.1680872484                                                                                                                                                       
0.500000 0.866025 16.8000000000 -0.3578717287 -0.9293855820 -3.2345851078 -1.4497161714 2.5000000000 0.4841429744 0.8641082235 6.0099447895 2.7722155377                                                                                                                                                       
0.518027 0.855364 16.9000000000 -0.3839451858 -0.9244532591 0.3148517420 0.1868190970 2.6000000000 0.5053753732 0.8552686146 3.6249075900 1.6542367767                                                                                                                                                       
0.535827 0.844328 17.0000000000 -0.4101818589 -0.9186254858 3.5297350813 1.6599030973 2.7000000000 0.5317797887 0.8471361413 -0.6158491143 -0.3227403781                                                                                                                                                       
0.553392 0.832921 17.1000000000 -0.4321136355 -0.9110460683 4.5138834287 2.1119579238 2.8000000000 0.5579398901 0.8380962946 -4.1195019157 -1.9499454370                                                                                                                                                       
0.570714 0.821149 17.2000000000 -0.4481805789 -0.9015612345 2.8725417725 1.3696836178 2.9000000000 0.5791624747 0.8270074933 -5.0727639030 -2.3832734807                                                                                                                                                       
0.587785 0.809017 17.3000000000 -0.4604525071 -0.8906378338 -0.1687166777 -0.0109126640 3.0000000000 0.5939528831 0.8137442330 -3.3173710136 -1.5571444090                                                                                                                                                       
0.604599 0.796530 17.4000000000 -0.4730254936 -0.8790476063 -2.6754723080 -1.1604749226 3.1000000000 0.6043896356 0.7990713498 -0.2016333266 -0.1032158335                                                                                                                                                       
0.621148 0.783693 17.5000000000 -0.4893445565 -0.8674979783 -3.2370691791 -1.4422731731 3.2000000000 0.6144310263 0.7841429413 2.4091858771 1.1146585712                                                                                                                                                       
0.637424 0.770513 17.6000000000 -0.5102193186 -0.8563178434 -1.7666231066 -0.8080842435 3.3000000000 0.6274751904 0.7699217540 3.2276978203 1.4996752457                                                                                                                                                       
0.655005 0.755625 17.7000000000 -0.5336609474 -0.8453863957 0.6351191556 0.2554177379 3.4000000000 0.6446638027 0.7567296734 2.1472869257 0.9986449852                                                                                                                                                       
0.670686 0.741742 17.8000000000 -0.5563525993 -0.8343528851 2.5139817605 1.0976454386 3.5000000000 0.6647170762 0.7441680506 0.0587058909 0.0236813383                                                                                                                                                       
0.686072 0.727533 17.9000000000 -0.5756417987 -0.8229202932 2.9265766800 1.2943804677 3.6000000000 0.6850358110 0.7314463973 -1.8370080323 -0.8639145415                                                                                                                                                       
0.701158 0.713006 18.0000000000 -0.5908897387 -0.8109794578 1.8761569166 0.8440712114 3.7000000000 0.7032053263 0.7178558673 -2.6750776294 -1.2584482742                                                                                                                                                       
0.715936 0.698165 18.1000000000 -0.6035226934 -0.7985816384 0.1496614794 0.0934834051 3.8000000000 0.7181096519 0.7030873805 -2.2608983596 -1.0682881567                                                                                                                                                       
0.730401 0.683019 18.2000000000 -0.6159626636 -0.7858396617 -1.2458007598 -0.5138610047 3.9000000000 0.7302158852 0.6872816529 -1.0252590217 -0.4939385939                                                                                                                                                       
0.744545 0.667573 18.3000000000 -0.6302182923 -0.7728269609 -1.6508495752 -0.6879810566 4.0000000000 0.7410506979 0.6708735420 0.3066602589 0.1272714036                                                                                                                                                       
0.758362 0.651834 18.4000000000 -0.6469409268 -0.7595171573 -1.0323877970 -0.4147912319 4.1000000000 0.7522851898 0.6543497385 1.1136195679 0.5057437966                                                                                                                                                       
0.771847 0.635809 18.5000000000 -0.6653433813 -0.7458017377 0.1226736319 0.0904619169 4.2000000000 0.7649471341 0.6380287292 -0.0081255735 0.0255207982                                                                                                                                                       
0.784993 0.619505 18.6000000000 -0.6838439060 -0.7315754621 1.1592225255 0.5391065836 4.3000000000 0.7783380753 0.6219621958 -2.7109674105 -1.1524216639                                                                                                                                                       
0.797794 0.602930 18.7000000000 -0.7009645625 -0.7168183873 1.6082348268 0.7264142629 4.4000000000 0.7876799091 0.6060892922 -3.1306843847 -1.3669713761                                                                                                                                                       
0.810246 0.586090 18.8000000000 -0.7160015868 -0.7016147753 1.3732664058 0.6134401367 4.5000000000 0.7927445828 0.5900276775 -1.7700910885 -0.8045691190                                                                                                                                                       
0.822343 0.568993 18.9000000000 -0.7291956517 -0.6861089673 0.6974338796 0.3106040641 4.6000000000 0.7955435684 0.5734938876 -0.9061371752 -0.4135973748                                                                                                                                                       
0.834078 0.551646 19.0000000000 -0.7414270574 -0.6704372006 -0.0246049540 -0.0068781625 4.7000000000 0.7972264766 0.5566605965 -0.5354297553 -0.2348374971                                                                                                                                                       
0.845448 0.534057 19.1000000000 -0.7536848095 -0.6546728746 -0.4609395212 -0.1937698658 4.8000000000 0.7982287169 0.5397410538 -0.4211625925 -0.1962869397                                                                                                                                                       
0.856447 0.516234 19.2000000000 -0.7666047521 -0.6388049091 -0.4768738415 -0.1933084305 4.9000000000 0.7987596066 0.5226220594 -0.3539185565 -0.1877144146                                                                                                                                                       
0.867071 0.498185 19.3000000000 -0.7802664120 -0.6227536190 -0.1491729581 -0.0423244245 5.0000000000 0.7990099212 0.5050775168 -0.2718319280 -0.1588081012                                                                                                                                                       
0.877314 0.479917 19.4000000000 -0.7942752502 -0.6064139665 0.3155473518 0.1658457660 5.1000000000 0.7991283167 0.4870240071 -0.1820380990 -0.1092726380                                                                                                                                                       
0.887172 0.461439 19.5000000000 -0.8080269003 -0.5897040320 0.6977076351 0.3336389853 5.2000000000 0.7991915778 0.4685650057 -0.0884101300 -0.0476857268                                                                                                                                                       
0.896641 0.442758 19.6000000000 -0.8210001115 -0.5725959128 0.8588574952 0.4008342636 5.3000000000 0.7992306714 0.4499215211 -0.0046726914 0.0108520804                                                                                                                                                       
0.905717 0.423883 19.7000000000 -0.8329509058 -0.5551187802 0.7802421749 0.3609640280 5.4000000000 0.7992537783 0.4313372753 0.0449507798 0.0451903962                                                                                                                                                       
0.914395 0.404822 19.8000000000 -0.8439509046 -0.5373391980 0.5434871066 0.2518985547 5.5000000000 0.7992643055 0.4129640873 0.0373735516 0.0372316282                                                                                                                                                       
0.922673 0.385584 19.9000000000 -0.8542898809 -0.5193321417 0.2752599323 0.1307231066 5.6000000000 0.7992708951 0.3947659169 -0.0291694371 -0.0127235545                                                                                                                                                       
0.930545 0.366176 20.0000000000 -0.8643130687 -0.5011557971 0.0871471139 0.0469498772 5.7000000000 0.7992814945 0.3765230196 -0.1323666015 -0.0863982090                                                                                                                                                       
0.938010 0.346608 20.1000000000 -0.8742728592 -0.4828380526 0.0357943487 0.0250782235 5.8000000000 0.7992959746 0.3579217224 -0.2409325941 -0.1618728567                                                                                                                                                       
0.945063 0.326888 20.2000000000 -0.8842492567 -0.4643766261 0.1136906549 0.0609028382 5.9000000000 0.7993048889 0.3386482485 -0.3225327194 -0.2194728521                                                                                                                                                       
0.951702 0.307024 20.3000000000 -0.8941535720 -0.4457496770 0.2663718630 0.1295313381 6.0000000000 0.7993083095 0.3184495536 -0.3616267196 -0.2478096799                                                                                                                                                       
0.957923 0.287026 20.4000000000 -0.9037949702 -0.4269305141 0.4231019238 0.1992188058 6.1000000000 0.7993128735 0.2971883064 -0.3581008243 -0.2450934752                                                                                                                                                       
0.963724 0.266902 20.5000000000 -0.9129709510 -0.4079000243 0.5264521052 0.2444971330 6.2000000000 0.7993215363 0.2748657013 -0.3132592088 -0.2125193975                                                                                                                                                       
0.969102 0.246661 20.6000000000 -0.9215430275 -0.3886531691 0.5502734748 0.2540021262 6.3000000000 0.7993332155 0.2516163856 -0.2227338712 -0.1478186645                                                                                                                                                       
0.974055 0.226311 20.7000000000 -0.9294730893 -0.3691992591 0.5023289541 0.2314548694 6.4000000000 0.7993455227 0.2277126962 -0.0704208145 -0.0395139129                                                                                                                                                       
0.978581 0.205863 20.8000000000 -0.9368157309 -0.3495579995 0.4142163215 0.1910658943 6.5000000000 0.7993523605 0.2036126140 0.1540629125 0.1267540949                                                                                                                                                       
0.982678 0.185324 20.9000000000 -0.9436787876 -0.3297539370 0.3251043689 0.1502968519 6.6000000000 0.7993141339 0.1800694364 0.5017814139 0.3900528618                                                                                                                                                       
0.986686 0.162637 21.0000000000 -0.9501730485 -0.3098113094 0.2664235820 0.1231217044 6.7000000000 0.7991339475 0.1583174882 1.0541351037 0.8069548299                                                                                                                                                       
0.989876 0.141938 21.1000000000 -0.9563713217 -0.2897503371 0.2526027383 0.1159839826 6.8000000000 0.7986649488 0.1403119264 1.8609566956 1.4073783108                                                                                                                                                       
0.992631 0.121176 21.2000000000 -0.9622893383 -0.2695851750 0.2796568611 0.1271957650 6.9000000000 0.7977330329 0.1288257097 2.4580107184 1.7943986310                                                                                                                                                       
0.994951 0.100362 21.3000000000 -0.9678906352 -0.2493233746 0.3303629212 0.1491948002 7.0000000000 0.7967181224 0.1254400921 1.9386604147 1.3042246251                                                                                                                                                       
0.996835 0.079503 21.4000000000 -0.9731087088 -0.2289667324 0.3828088289 0.1722646562 7.1000000000 0.7959650867 0.1274802039 0.5035580479 0.2304951737                                                                                                                                                       
0.998281 0.058609 21.5000000000 -0.9778751435 -0.2085134460 0.4187128946 0.1881760961 7.2000000000 0.7956699597 0.1299318732 -2.2679767128 -1.5320245922                                                                                                                                                       
0.999289 0.037690 21.6000000000 -0.9821427353 -0.1879613141 0.4288009925 0.1925911121 7.3000000000 0.7951350226 0.1265738350 -7.2908597265 -4.4403567270                                                                                                                                                       
0.999860 0.016754 21.7000000000 -0.9858966738 -0.1673112704 0.4140916135 0.1857235555 7.4000000000 0.7917052528 0.1095653684 -5.1883221853 -4.4044408021                                                                                                                                                       
0.999991 -0.004189 21.8000000000 -0.9891524372 -0.1465701179 0.3835241968 0.1714069369                                                                                                                                                                 
0.999684 -0.025130 21.9000000000 -0.9919439276 -0.1257513132 0.3494647821 0.1551828808                                                                                                                                                                 
0.998939 -0.046060 22.0000000000 -0.9943079704 -0.1048732452 0.3229884700 0.1422001788                                                                                                                                                                 
0.997755 -0.066970 22.1000000000 -0.9962711990 -0.0839555043 0.3105139626 0.1356179126                                                                                                                                                                 
0.996134 -0.087851 22.2000000000 -0.9978431823 -0.0630146302 0.3126052992 0.1359236527                                                                                                                                                                 
0.994075 -0.108693 22.3000000000 -0.9990166552 -0.0420612037 0.3248958242 0.1412258673                                                                                                                                                                 
0.991581 -0.129488 22.4000000000 -0.9997731484 -0.0210996057 0.3404222546 0.1482692353                                                                                                                                                                 
0.988652 -0.150226 22.5000000000 -1.0000909692 -0.0001305219 0.3523511506 0.1537335781                                                                                                                                                                 
0.985289 -0.170897 22.6000000000 -0.9999525003 0.0208450555 0.3561557511 0.1553499834                                                                                                                                                                 
0.981494 -0.191494 22.7000000000 -0.9993487713 0.0418222813 0.3506557954 0.1524914185                                                                                                                                                                 
0.977268 -0.212007 22.8000000000 -0.9982805874 0.0627910097 0.3378014181 0.1461164859                                                                                                                                                                 
0.972614 -0.232427 22.9000000000 -0.9967566526 0.0837369555 0.3214980474 0.1381818533                                                                                                                                                                 
0.967533 -0.252745 23.0000000000 -0.9947898164 0.1046446312 0.3060147303 0.1308074540                                                                                                                                                                 
0.962028 -0.272952 23.1000000000 -0.9923928041 0.1255004267 0.2945513243 0.1255248630                                                                                                                                                                 
0.956100 -0.293039 23.2000000000 -0.9895746665 0.1462943147 0.2883900371 0.1228592101                                                                                                                                                                 
0.949754 -0.312998 23.3000000000 -0.9863388397 0.1670195635 0.2868023109 0.1223343400                                                                                                                                                                 
0.942991 -0.332820 23.4000000000 -0.9826832011 0.1876709438 0.2876174871 0.1228225965                                                                                                                                                                 
0.935814 -0.352495 23.5000000000 -0.9786019285 0.2082425991 0.2881666366 0.1230512254                                                                                                                                                                 
0.928226 -0.372016 23.6000000000 -0.9740884336 0.2287267049 0.2862399903 0.1220586744                                                                                                                                                                 
0.920232 -0.391374 23.7000000000 -0.9691383181 0.2491134111 0.2807465280 0.1194552789                                                                                                                                                                 
0.911834 -0.410560 23.8000000000 -0.9637513371 0.2693917969 0.2719051437 0.1154422252                                                                                                                                                                 
0.903036 -0.429566 23.9000000000 -0.9579317605 0.2895511131 0.2609735837 0.1106342499                                                                                                                                                                 
0.893841 -0.448383 24.0000000000 -0.9516871538 0.3095816212 0.2496715218 0.1057843989                                                                                                                                                                 
0.884255 -0.467004 24.1000000000 -0.9450261870 0.3294747277 0.2395336023 0.1015170896                                                                                                                                                                 
0.874281 -0.485420 24.2000000000 -0.9379563924 0.3492225554 0.2314191656 0.0981498213                                                                                                                                                                 
0.862867 -0.505431 24.3000000000 -0.9304827047 0.3688173347 0.2253235276 0.0956420505                                                                                                                                                                 
0.852093 -0.523391 24.4000000000 -0.9226072184 0.3882509673 0.2205084778 0.0936650889                                                                                                                                                                 
0.840945 -0.541121 24.5000000000 -0.9143300858 0.4075149193 0.2158690827 0.0917550326                                                                                                                                                                 
0.829428 -0.558614 24.6000000000 -0.9056510624 0.4266003910 0.2103833151 0.0894904351                                                                                                                                                                 
0.817547 -0.575862 24.7000000000 -0.8965710193 0.4454985742 0.2034625483 0.0866311215                                                                                                                                                                 
0.805308 -0.592857 24.8000000000 -0.8870928781 0.4642008546 0.1951014980 0.0831783309                                                                                                                                                                 
0.792715 -0.609592 24.9000000000 -0.8772217201 0.4826989007 0.1858037305 0.0793442686                                                                                                                                                                 
0.779775 -0.626060 25.0000000000 -0.8669641530 0.5009846523 0.1763336341 0.0754498601                                                                                                                                                                 
0.766493 -0.642253 25.1000000000 -0.8563272739 0.5190502552 0.1674044800 0.0717945156                                                                                                                                                                 
0.752875 -0.658164 25.2000000000 -0.8453176681 0.5368879905 0.1594241905 0.0685484645                                                                                                                                                                 
0.738926 -0.673787 25.3000000000 -0.8339408077 0.5544902210 0.1523874209 0.0657055705                                                                                                                                                                 
0.724653 -0.689114 25.4000000000 -0.8222010149 0.5718493572 0.1459363977 0.0631081661                                                                                                                                                                 
0.710062 -0.704139 25.5000000000 -0.8101019187 0.5889578301 0.1395433733 0.0605264260                                                                                                                                                                 
0.695160 -0.718855 25.6000000000 -0.7976471748 0.6058080852 0.1327397088 0.0577574875                                                                                                                                                                 
0.679953 -0.733255 25.7000000000 -0.7848411381 0.6223926045 0.1252973021 0.0547036156                                                                                                                                                                 
0.664448 -0.747334 25.8000000000 -0.7716892304 0.6387039504 0.1172927356 0.0513999728                                                                                                                                                                 
0.648651 -0.761086 25.9000000000 -0.7581978954 0.6547348288 0.1090380882 0.0479850558                                                                                                                                                                 
0.632570 -0.774503 26.0000000000 -0.7443742174 0.6704781588 0.1009373744 0.0446336737                                                                                                                                                                 
0.616211 -0.787581 26.1000000000 -0.7302254013 0.6859271291 0.0933272327 0.0414829352                                                                                                                                                                 
0.599582 -0.800313 26.2000000000 -0.7157582516 0.7010751164 0.0863054052 0.0385734630                                                                                                                                                                 
0.582690 -0.812694 26.3000000000 -0.7009789995 0.7159156630 0.0797006963 0.0358353915                                                                                                                                                                 
0.565543 -0.824719 26.4000000000 -0.6858935604 0.7304425390 0.0732554191 0.0331418966                                                                                                                                                                 
0.548147 -0.836382 26.5000000000 -0.6705078152 0.7446495803 0.0667096091 0.0303711668                                                                                                                                                                 
0.530511 -0.847678 26.6000000000 -0.6548279438 0.7585306006 0.0599195719 0.0274588983                                                                                                                                                                 
0.512642 -0.858602 26.7000000000 -0.6388606557 0.7720794049 0.0528969953 0.0244160724                                                                                                                                                                 
0.494549 -0.869150 26.8000000000 -0.6226132096 0.7852898555 0.0457808921 0.0213153156                                                                                                                                                                 
0.476238 -0.879316 26.9000000000 -0.6060932962 0.7981560294 0.0388054138 0.0182594904                                                                                                                                                                 
0.457719 -0.889097 27.0000000000 -0.5893087294 0.8106722626 0.0321705451 0.0153336684                                                                                                                                                                 
0.438999 -0.898488 27.1000000000 -0.5722671347 0.8228331335 0.0259290328 0.0125609218                                                                                                                                                                 
0.420086 -0.907484 27.2000000000 -0.5549758675 0.8346334780 0.0199769369 0.0098918984                                                                                                                                                                 
0.400989 -0.916083 27.3000000000 -0.5374421126 0.8460683278 0.0141259232 0.0072365977                                                                                                                                                                 
0.381716 -0.924280 27.4000000000 -0.5196731181 0.8571328321 0.0082017373 0.0045139767                                                                                                                                                                 
0.362275 -0.932071 27.5000000000 -0.5016764152 0.8678221921 0.0021243221 0.0016897751                                                                                                                                                                 
0.340708 -0.940169 27.6000000000 -0.4834599545 0.8781316841 -0.0040376095 -0.0012065627                                                                                                                                                                 
0.320944 -0.947098 27.7000000000 -0.4650320127 0.8880566644 -0.0101456486 -0.0041054147                                                                                                                                                                 
0.301039 -0.953612 27.8000000000 -0.4464010306 0.8975926711 -0.0160443352 -0.0069347219                                                                                                                                                                 
0.281002 -0.959707 27.9000000000 -0.4275754076 0.9067354854 -0.0216403950 -0.0096553050                                                                                                                                                                 
0.260842 -0.965382 28.0000000000 -0.4085633352 0.9154811087 -0.0269781149 -0.0122836777                                                                                                                                                                 
0.240567 -0.970633 28.1000000000 -0.3893728482 0.9238257770 -0.0322006115 -0.0148839140                                                                                                                                                                 
0.220187 -0.975458 28.2000000000 -0.3700120059 0.9317659260 -0.0374595208 -0.0175274398                                                                                                                                                                 
0.199710 -0.979855 28.3000000000 -0.3504890800 0.9392981242 -0.0428241026 -0.0202482368                                                                                                                                                                 
0.179146 -0.983823 28.4000000000 -0.3308126435 0.9464190355 -0.0482729595 -0.0230312746                                                                                                                                                                 
0.158503 -0.987359 28.5000000000 -0.3109915581 0.9531254718 -0.0537086656 -0.0258272086                                                                                                                                                                 
0.137790 -0.990461 28.6000000000 -0.2910348599 0.9594144682 -0.0589831893 -0.0285733309                                                                                                                                                                 
0.117017 -0.993130 28.7000000000 -0.2709515239 0.9652832683 -0.0639732335 -0.0312218261                                                                                                                                                                 
0.096193 -0.995363 28.8000000000 -0.2507502454 0.9707292723 -0.0686909858 -0.0337765548                                                                                                                                                                 
0.075327 -0.997159 28.9000000000 -0.2304394226 0.9757500193 -0.0733312904 -0.0363119483                                                                                                                                                                 
0.054427 -0.998518 29.0000000000 -0.2100274441 0.9803432460 -0.0780965775 -0.0389199329                                                                                                                                                                 
0.033504 -0.999439 29.1000000000 -0.1895229845 0.9845068485 -0.0830788491 -0.0416417753                                                                                                                                                                 
0.012566 -0.999921 29.2000000000 -0.1689351228 0.9882388485 -0.0881854044 -0.0444338168                                                                                                                                                                 
-0.008377 -0.999965 29.3000000000 -0.1482732216 0.9915374305 -0.0932152381 -0.0472025387                                                                                                                                                                 
-0.029317 -0.999570 29.4000000000 -0.1275466527 0.9944010094 -0.0979956561 -0.0498683364                                                                                                                                                                 
-0.050244 -0.998737 29.5000000000 -0.1067645347 0.9968282686 -0.1024936895 -0.0524157604                                                                                                                                                                 
-0.071149 -0.997466 29.6000000000 -0.0859356579 0.9988181510 -0.1068641897 -0.0549087684                                                                                                                                                                 
-0.092023 -0.995757 29.7000000000 -0.0650685667 1.0003697455 -0.1114915939 -0.0574771292                                                                                                                                                                 
-0.112856 -0.993611 29.8000000000 -0.0441725301 1.0014828353 -0.1167135295 -0.0602744000                                                                                                                                                                 
-0.133640 -0.991030 29.9000000000 -0.0232578678 1.0021577015 -0.1217610548 -0.0631023413                                                                                                                                                                 
-0.154366 -0.988014                                                                                                                                                                           
-0.175023 -0.984564                                                                                                                                                                           
-0.195604 -0.980683                                                                                                                                                                           
-0.216099 -0.976371                                                                                                                                                                           
-0.236499 -0.971632                                                                                                                                                                           
-0.256795 -0.966466                                                                                                                                                                           
-0.276979 -0.960876                                                                                                                                                                           
-0.297042 -0.954865                                                                                                                                                                           
-0.316974 -0.948434                                                                                                                                                                           
-0.336767 -0.941588                                                                                                                                                                           
-0.358368 -0.933580                                                                                                                                                                           
-0.377841 -0.925871                                                                                                                                                                           
-0.397148 -0.917755                                                                                                                                                                           
-0.416281 -0.909236                                                                                                                                                                           
-0.435231 -0.900319                                                                                                                                                                           
-0.453990 -0.891007                                                                                                                                                                           
-0.472551 -0.881303                                                                                                                                                                           
-0.490904 -0.871214                                                                                                                                                                           
-0.509041 -0.860742                                                                                                                                                                           
-0.526956 -0.849893                                                                                                                                                                           
-0.544639 -0.838671                                                                                                                                                                           
-0.562083 -0.827081                                                                                                                                                                           
-0.579281 -0.815128                                                                                                                                                                           
-0.596225 -0.802817                                                                                                                                                                           
-0.612907 -0.790155                                                                                                                                                                           
-0.629320 -0.777146                                                                                                                                                                           
-0.645458 -0.763796                                                                                                                                                                           
-0.661312 -0.750111                                                                                                                                                                           
-0.676876 -0.736097                                                                                                                                                                           
-0.692143 -0.721760                                                                                                                                                                           
-0.707107 -0.707107                                                                                                                                                                           
-0.721760 -0.692143                                                                                                                                                                           
-0.736097 -0.676876                                                                                                                                                                           
-0.750111 -0.661312                                                                                                                                                                           
-0.763796 -0.645458                                                                                                                                                                           
-0.777146 -0.629320                                                                                                                                                                           
-0.790155 -0.612907                                                                                                                                                                           
-0.802817 -0.596225                                                                                                                                                                           
-0.815128 -0.579281                                                                                                                                                                           
-0.827081 -0.562083                                                                                                                                                                           
-0.838671 -0.544639                                                                                                                                                                           
-0.849893 -0.526956                                                                                                                                                                           
-0.860742 -0.509041                                                                                                                                                                           
-0.872240 -0.489078                                                                                                                                                                           
-0.882291 -0.470704                                                                                                                                                                           
-0.891955 -0.452123                                                                                                                                                                           
-0.901228 -0.433345                                                                                                                                                                           
-0.910106 -0.414376                                                                                                                                                                           
-0.918584 -0.395225                                                                                                                                                                           
-0.926660 -0.375901                                                                                                                                                                           
-0.934329 -0.356412                                                                                                                                                                           
-0.941588 -0.336767                                                                                                                                                                           
-0.948434 -0.316974                                                                                                                                                                           
-0.954865 -0.297042                                                                                                                                                                           
-0.960876 -0.276979                                                                                                                                                                           
-0.966466 -0.256795                                                                                                                                                                           
-0.971632 -0.236499                                                                                                                                                                           
-0.976371 -0.216099                                                                                                                                                                           
-0.980683 -0.195604                                                                                                                                                                           
-0.984564 -0.175023                                                                                                                                                                           
-0.988014 -0.154366                                                                                                                                                                           
-0.991030 -0.133640                                                                                                                                                                           
-0.993611 -0.112856                                                                                                                                                                           
-0.995757 -0.092023                                                                                                                                                                           
-0.997466 -0.071149                                                                                                                                                                           
-0.998737 -0.050244                                                                                                                                                                           
-0.999570 -0.029317                                                                                                                                                                           
-0.999965 -0.008377                                                                                                                                                                           
-0.999921 0.012566                                                                                                                                                                           
-0.999439 0.033504                                                                                                                                                                           
-0.998518 0.054427                                                                                                                                                                           
-0.997159 0.075327                                                                                                                                                                           
-0.995363 0.096193                                                                                                                                                                           
-0.993130 0.117017                                                                                                                                                                           
-0.990461 0.137790                                                                                                                                                                           
-0.987359 0.158503                                                                                                                                                                           
-0.983445 0.181206                                                                                                                                                                           
-0.979435 0.201762                                                                                                                                                                           
-0.974994 0.222229                                                                                                                                                                           
-0.970127 0.242599                                                                                                                                                                           
-0.964833 0.262863                                                                                                                                                                           
-0.959117 0.283011                                                                                                                                                                           
-0.952979 0.303035                                                                                                                                                                           
-0.946424 0.322927                                                                                                                                                                           
-0.939454 0.342676                                                                                                                                                                           
-0.932071 0.362275                                                                                                                                                                           
-0.924280 0.381716                                                                                                                                                                           
-0.916083 0.400989                                                                                                                                                                           
-0.907484 0.420086                                                                                                                                                                           
-0.898488 0.438999                                                                                                                                                                           
-0.889097 0.457719                                                                                                                                                                           
-0.879316 0.476238                                                                                                                                                                           
-0.869150 0.494549                                                                                                                                                                           
-0.858602 0.512642                                                                                                                                                                           
-0.847678 0.530511                                                                                                                                                                           
-0.836382 0.548147                                                                                                                                                                           
-0.824719 0.565543                                                                                                                                                                           
-0.812694 0.582690                                                                                                                                                                           
-0.800313 0.599582                                                                                                                                                                           
-0.787581 0.616211                                                                                                                                                                           
-0.774503 0.632570                                                                                                                                                                           
-0.761086 0.648651                                                                                                                                                                           
-0.747334 0.664448                                                                                                                                                                           
-0.733255 0.679953                                                                                                                                                                           
-0.718855 0.695160                                                                                                                                                                           
-0.704139 0.710062                                                                                                                                                                           
-0.689114 0.724653                                                                                                                                                                           
-0.673787 0.738926                                                                                                                                                                           
-0.658164 0.752875                                                                                                                                                                           
-0.640646 0.767836                                                                                                                                                                           
-0.624425 0.781085                                                                                                                                                                           
-0.607930 0.793990                                                                                                                                                                           
-0.591169 0.806548                                                                                                                                                                           
-0.574148 0.818751                                                                                                                                                                           
-0.556876 0.830596                                                                                                                                                                           
-0.539359 0.842076                                                                                                                                                                           
-0.521605 0.853187                                                                                                                                                                           
-0.503623 0.863923                                                                                                                                                                           
-0.485420 0.874281                                                                                                                                                                           
-0.467004 0.884255                                                                                                                                                                           
-0.448383 0.893841                                                                                                                                                                           
-0.429566 0.903036                                                                                                                                                                           
-0.410560 0.911834                                                                                                                                                                           
-0.391374 0.920232                                                                                                                                                                           
-0.372016 0.928226                                                                                                                                                                           
-0.352495 0.935814                                                                                                                                                                           
-0.332820 0.942991                                                                                                                                                                           
-0.312998 0.949754                                                                                                                                                                           
-0.293039 0.956100                                                                                                                                                                           
-0.272952 0.962028                                                                                                                                                                           
-0.252745 0.967533                                                                                                                                                                           
-0.232427 0.972614                                                                                                                                                                           
-0.212007 0.977268                                                                                                                                                                           
-0.191494 0.981494                                                                                                                                                                           
-0.170897 0.985289                                                                                                                                                                           
-0.150226 0.988652                                                                                                                                                                           
-0.129488 0.991581                                                                                                                                                                           
-0.108693 0.994075                                                                                                                                                                           
-0.087851 0.996134                                                                                                                                                                           
-0.066970 0.997755                                                                                                                                                                           
-0.046060 0.998939                                                                                                                                                                           
-0.025130 0.999684                                                                                                                                                                           
-0.004189 0.999991                                                                                                                                                                           

